Using channel correlation to improve decoding -- ORBGRAND-AI

To meet the Ultra Reliable Low Latency Communication (URLLC) needs of modern applications, there have been significant advances in the development of short error correction codes and corresponding soft detection decoders. A substantial hindrance to delivering low-latency is, however, the reliance on interleaving to break up omnipresent channel correlations to ensure that decoder input matches decoder assumptions. Consequently, even when using short codes, the need to wait to interleave data at the sender and de-interleave at the receiver results in significant latency that acts contrary to the goals of URLLC. Moreover, interleaving reduces channel capacity, so that potential decoding performance is degraded. Here we introduce a variant of Ordered Reliability Bits Guessing Random Additive Noise Decoding (ORBGRAND), which we call ORBGRAND-Approximate Independence (ORBGRAND-AI), a soft-detection decoder that can decode any moderate redundancy code and overcomes the limitation of existing decoding paradigms by leveraging channel correlations and circumventing the need for interleaving. By leveraging correlation, not only is latency reduced, but error correction performance can be enhanced by multiple dB, while decoding complexity is also reduced, offering one potential solution for the provision of URLLC.

==> data/CAPOLAR_awgn_128_64.csv <==
Ebno,BLER,BER
0,0.76923,0.17019
1,0.4,0.07375
2,0.1182,0.019263
3,0.008466,0.0015715
4,0.00011352,2.0647e-05
5,1.0311e-06,2.9001e-07

==> data/CAPOLAR_beta_0.1_128_64.csv <==
Ebno,BLER,BER
0,0.63291,0.13835
1,0.38462,0.080288
2,0.20921,0.044293
3,0.12723,0.02475
4,0.035613,0.0067441
5,0.013369,0.0023584
6,0.0021408,0.00033282

==> data/CAPOLAR_beta_0.5_128_64.csv <==
Ebno,BLER,BER
0,0.73529,0.16648
1,0.42373,0.082031
2,0.125,0.021973
3,0.020764,0.0037019
4,0.0016325,0.00030789
5,3.6433e-05,6.1197e-06

==> data/CAPOLAR_beta_1_128_64.csv <==
Ebno,BLER,BER
0,0.76923,0.17103
1,0.46729,0.093896
2,0.10121,0.019721
3,0.014343,0.0026759
4,0.00033718,6.0113e-05
5,5.253e-06,9.6032e-07

==> data/CAPOLAR_beta_2_128_64.csv <==
Ebno,BLER,BER
0,0.69444,0.15299
1,0.4386,0.087993
2,0.10941,0.022326
3,0.0082919,0.0014187
4,0.00019226,2.917e-05
5,2.3395e-06,1.4165e-07

==> data/CA_SCL_rho_0.25_CAPOLAR_124_112.csv <==
Ebno,BLER,BER
0,0.75758,0.16276
1,0.44248,0.085039
2,0.095238,0.01689
3,0.0097012,0.0016674
4,0.00022148,4.0836e-05

==> data/CA_SCL_rho_0.5_CAPOLAR_124_112.csv <==
Ebno,BLER,BER
0,0.80645,0.17061
1,0.4717,0.096698
2,0.13123,0.024934
3,0.01443,0.0026741
4,0.00059851,9.2956e-05
5,1.9247e-05,3.2156e-06

==> data/CA_SCL_rho_0.75_CAPOLAR_124_112.csv <==
Ebno,BLER,BER
0,0.64103,0.12831
1,0.41667,0.087044
2,0.17241,0.031627
3,0.052356,0.0095713
4,0.0059032,0.0010773
5,0.00033139,5.4628e-05
6,1.792e-05,2.4411e-06

==> data/CA_SCL_rho_0_CAPOLAR_124_112.csv <==
Ebno,BLER,BER
0,0.84746,0.18353
1,0.45045,0.087627
2,0.10121,0.01912
3,0.0089254,0.0015829
4,0.00020411,3.9964e-05

==> data/MGRAND_awgn_nb_4.csv <==
Ebno,BLER,BER,Guesses
0,1,0.097812,6136
1,0.9434,0.074882,6401
2,0.81967,0.049565,3684
3,0.45045,0.024071,2392
4,0.11574,0.0056434,622
5,0.015451,0.0005939,86
6,0.0010708,3.1119e-05,5

==> data/MGRAND_beta_0.1_nb_4.csv <==
Ebno,BLER,BER,Guesses
0,0.00017498,1.5693e-05,2
1,4.8663e-05,4.5621e-06,1

==> data/MGRAND_beta_0.5_nb_1.csv <==
Ebno,BLER,BER,Guesses
0,0.98039,0.099265,3446
1,0.9434,0.074292,4236
2,0.79365,0.050099,3028
3,0.39683,0.021949,1570
4,0.12019,0.006066,524
5,0.017743,0.00070141,65
6,0.0015923,5.4983e-05,8

==> data/MGRAND_beta_0.5_nb_1_inter.csv <==
Ebno,BLER,Guesses
0,1,2842
1,1,2236
2,0.86207,2420
3,0.5128,1643
4,0.11655,655
5,0.010688,44

==> data/MGRAND_beta_0.5_nb_2.csv <==
Ebno,BLER,BER,Guesses
0,0.8928,0.075614,3749
1,0.66667,0.045833,3613
2,0.20661,0.012816,827
3,0.045704,0.0024923,239
4,0.0034237,0.0001744,20
5,0.00046511,1.7296e-05,3
6,1.422e-05,4.3129e-07,1

==> data/MGRAND_beta_0.5_nb_2_inter.csv <==
Ebno,BLER,Guesses
0,0.98039,2385
1,0.98039,2404
2,0.76923,2511
3,0.48544,1302
4,0.11765,408
5,0.011678,46
6,0.00111,5

==> data/MGRAND_beta_0.5_nb_4.csv <==
Ebno,BLER,BER,Guesses
0,0.70423,0.060079,2374
1,0.3876,0.02695,1363
2,0.0875,0.0051758,334
3,0.0087704,0.00040837,42
4,0.0005172,2.0607e-05,4
5,2.9741e-05,1.0155e-06,1

==> data/MGRAND_beta_0.5_nb_4_inter.csv <==
Ebno,BLER,Guesses
0,1,2675
1,0.95238,2779
2,0.76923,2330
3,0.51282,1395
4,0.15385,495
5,0.01355,65
6,0.0010275,5

==> data/MGRAND_beta_1_nb_1.csv <==
Ebno,BLER,BER,Guesses
0,1,0.091719,4345
1,0.98039,0.0725664389
2,0.96154,0.05318,3874
3,0.40984,0.022349,2919
4,0.096712,0.0045787,422
5,0.010645,0.00041416,65
6,0.0010018,3.334e-05,6

==> data/MGRAND_beta_1_nb_2.csv <==
Ebno,BLER,BERGuesses
0,1,0.091875,5709
1,0.92593,0.066775,5103
2,0.52632,0.030921,2737
3,0.25,0.01293,952
4,0.032787,0.0014293,176
5,0.0034885,0.000120461,18
6,0.00026661,6.9134e-06,2

==> data/MGRAND_beta_1_nb_4.csv <==
Ebno,BLER,BER,Guesses
0,1,0.083594,6311
1,0.9434,0.061616,5880
2,0.52083,0.029134,2857
3,0.18382,0.0089327,1019
4,0.025088,0.001176,148
5,0.001574,5.8288e-05,12
6,9.473e-05,2.6347e-06,2

==> data/MGRAND_beta_2_nb_4.csv <==
Ebno,BLER,BER,Guesses
0,1,0.094844,7734
1,0.98,0.07625,4510
2,0.79032,0.050025,5214
3,0.35971,0.019897,1853
4,0.079745,0.0037046,506
5,0.012011,0.00049919,65
6,0.00070356,1.8322e-05,6

==> data/MGRAND_rho_0.5_CRC_124_112.csv <==
Ebno,BLER,BER,Guesses
0,0.9434,0.075776,4562
1,0.54348,0.036115,4217
2,0.26882,0.016302,1519
3,0.039683,0.0021889,257
4,0.0033353,0.00017645,27
5,0.00022378,9.2399e-06,3
6,1.0339e-05,3.7522e-07,1


==> data/MGRAND_rho_0.75_CRC_124_112.csv <==
Ebno,BLER,BER,Guesses
0,0.15528,0.011421,940
1,0.023288,0.0016753,129
2,0.0021936,0.00014364,16
3,8.6473e-05,4.6026e-06,3

==> data/MGRAND_rho_0_CRC_124_112.csv <==
Ebno,BLER,BER,Guesses
0,1,11.96,7195.88
1,0.925925925925926,9.11111111111111,5024.37037037037
2,0.735294117647059,6,4945.67647058824
3,0.471698113207547,3.26415094339623,2984.29245283019
4,0.142045454545455,0.880681818181818,744.409090909091
5,0.00961723408347759,0.0496249278707444,49.0955953067898
6,0.00058705427903864,0.00281786053938547,5.16363550973923


==> data/MGRAND_rho_0_n_CRC_124_k_112.csv <==
Ebno,BLER,BER,Guesses
0,1,11.96,7195.88
1,0.925925925925926,9.11111111111111,5024.37037037037
2,0.735294117647059,6,4945.67647058824
3,0.471698113207547,3.26415094339623,2984.29245283019
4,0.142045454545455,0.880681818181818,744.409090909091
5,0.00961723408347759,0.0496249278707444,49.0955953067898
6,0.00058705427903864,0.00281786053938547,5.16363550973923


==> data/MGRAND_roh_0.25_CRC_124_112.csv <==
Ebno,BLER,BER,Guesses
0,0.98039,0.094244,6629
1,0.92593,0.067802,4690
2,0.73529,0.04649,5055
3,0.27027,0.014385,1721
4,0.049505,0.0023156,353
5,0.0047669,0.00019836,27
6,0.00023536,8.883e-06,3

==> data/ORBGRAND_beta_0.5_inter.csv <==
Ebno,BLER,Guesses
0,1,2534
1,0.98039,2615
2,0.74627,1781
3,0.40984,1366
4,0.12531,397
5,0.011297,49
6,0.0010325,5

==> data/ORBGRAND_beta_1_inter.csv <==
Ebno,BLER,Guesses
2,0.90741,3586
3,0.45045,1589
4,0.10549,482
5,0.012877,46
6,0.00086005,5

==> data/capacity_gm_beta_0.01.csv <==
Block length,C,C_block,C_inter
1.0,0.44675221815828237,-0.0,0.0
2.0,0.44675221815828237,0.22513497607976435,0.0
4.0,0.44675221815828237,0.3377024641196465,0.0
8.0,0.44675221815828237,0.3939862081395876,0.0
16.0,0.44675221815828237,0.42212808014955816,0.0
32.0,0.44675221815828237,0.43619901615454343,0.0
64.0,0.44675221815828237,0.44323448415703603,0.0
128.0,0.44675221815828237,0.44675221815828237,0.0


==> data/capacity_gm_beta_0.50.csv <==
Block length,C,C_block,C_inter
0.0078125,0.052247273694503604,-0.0,0.0
0.015625,0.052247273694503604,0.02632933477518292,0.0
0.03125,0.052247273694503604,0.03949400216277438,0.0
0.0625,0.052247273694503604,0.04607633585657011,0.0
0.125,0.052247273694503604,0.04936750270346798,0.0
0.25,0.052247273694503604,0.05101308612691691,0.0
0.5,0.052247273694503604,0.051835877838641374,0.0
1.0,0.052247273694503604,0.052247273694503604,0.0


==> data/rho.5.dat <==
0 0 0.0020
0 1 0.0039
0 2 0.0078
0 3 0.0156
0 4 0.0312
0 5 0.0625
0 6 0.1250
0 7 0.2500
0 8 0.5000
0 9 1.0000

1 0 0.0039
1 1 0.0078
1 2 0.0156
1 3 0.0312
1 4 0.0625
1 5 0.1250
1 6 0.2500
1 7 0.5000
1 8 1.0000
1 9 0.5000

2 0 0.0078
2 1 0.0156
2 2 0.0312
2 3 0.0625
2 4 0.1250
2 5 0.2500
2 6 0.5000
2 7 1.0000
2 8 0.5000
2 9 0.2500

3 0 0.0156
3 1 0.0312
3 2 0.0625
3 3 0.1250
3 4 0.2500
3 5 0.5000
3 6 1.0000
3 7 0.5000
3 8 0.2500
3 9 0.1250

4 0 0.0312
4 1 0.0625
4 2 0.1250
4 3 0.2500
4 4 0.5000
4 5 1.0000
4 6 0.5000
4 7 0.2500
4 8 0.1250
4 9 0.0625

5 0 0.0625
5 1 0.1250
5 2 0.2500
5 3 0.5000
5 4 1.0000
5 5 0.5000
5 6 0.2500
5 7 0.1250
5 8 0.0625
5 9 0.0312

6 0 0.1250
6 1 0.2500
6 2 0.5000
6 3 1.0000
6 4 0.5000
6 5 0.2500
6 6 0.1250
6 7 0.0625
6 8 0.0312
6 9 0.0156

7 0 0.2500
7 1 0.5000
7 2 1.0000
7 3 0.5000
7 4 0.2500
7 5 0.1250
7 6 0.0625
7 7 0.0312
7 8 0.0156
7 9 0.0078

8 0 0.5000
8 1 1.0000
8 2 0.5000
8 3 0.2500
8 4 0.1250
8 5 0.0625
8 6 0.0312
8 7 0.0156
8 8 0.0078
8 9 0.0039

9 0 1.0000
9 1 0.5000
9 2 0.2500
9 3 0.1250
9 4 0.0625
9 5 0.0312
9 6 0.0156
9 7 0.0078
9 8 0.0039
9 9 0.0020

==> data/rho.75.dat <==
0 0 0.0751
0 1 0.1001
0 2 0.1335
0 3 0.1780
0 4 0.2373
0 5 0.3164
0 6 0.4219
0 7 0.5625
0 8 0.7500
0 9 1.0000

1 0 0.1001
1 1 0.1335
1 2 0.1780
1 3 0.2373
1 4 0.3164
1 5 0.4219
1 6 0.5625
1 7 0.7500
1 8 1.0000
1 9 0.7500

2 0 0.1335
2 1 0.1780
2 2 0.2373
2 3 0.3164
2 4 0.4219
2 5 0.5625
2 6 0.7500
2 7 1.0000
2 8 0.7500
2 9 0.5625

3 0 0.1780
3 1 0.2373
3 2 0.3164
3 3 0.4219
3 4 0.5625
3 5 0.7500
3 6 1.0000
3 7 0.7500
3 8 0.5625
3 9 0.4219

4 0 0.2373
4 1 0.3164
4 2 0.4219
4 3 0.5625
4 4 0.7500
4 5 1.0000
4 6 0.7500
4 7 0.5625
4 8 0.4219
4 9 0.3164

5 0 0.3164
5 1 0.4219
5 2 0.5625
5 3 0.7500
5 4 1.0000
5 5 0.7500
5 6 0.5625
5 7 0.4219
5 8 0.3164
5 9 0.2373

6 0 0.4219
6 1 0.5625
6 2 0.7500
6 3 1.0000
6 4 0.7500
6 5 0.5625
6 6 0.4219
6 7 0.3164
6 8 0.2373
6 9 0.1780

7 0 0.5625
7 1 0.7500
7 2 1.0000
7 3 0.7500
7 4 0.5625
7 5 0.4219
7 6 0.3164
7 7 0.2373
7 8 0.1780
7 9 0.1335

8 0 0.7500
8 1 1.0000
8 2 0.7500
8 3 0.5625
8 4 0.4219
8 5 0.3164
8 6 0.2373
8 7 0.1780
8 8 0.1335
8 9 0.1001

9 0 1.0000
9 1 0.7500
9 2 0.5625
9 3 0.4219
9 4 0.3164
9 5 0.2373
9 6 0.1780
9 7 0.1335
9 8 0.1001
9 9 0.0751

==> data/symbol_demod_b_1.00.csv <==
Rank,3dB,6dB,9dB,12dB
0.0,0.38341247496185105,0.19182368188204268,1.056378889856612,6.931103096544312
1.0,0.4148634447808597,0.3554415832745512,3.1901505568846646,7.074814657548008
2.0,0.45834855088001714,1.2126636070094081,3.853133097097789,8.356598798368772
3.0,0.4691078322100015,1.6323340001279303,3.8858509128425887,9.17990036276144
4.0,0.5660099030303538,2.3474183245379843,5.165710581003934,9.25389571099479
5.0,0.6928070388689882,2.8768367679035105,5.22129355495899,10.159951095850786
6.0,1.0595215329660856,3.107680864186051,5.340984768842025,10.35689272515526
7.0,1.1237083539143127,3.126605294170931,5.447110349087846,10.445616293222212
8.0,1.1963811226742636,3.2801762311776947,5.621368066072191,10.645137568437953
9.0,1.2042176497901984,3.538774370230575,5.985358202979192,10.712943175326501
10.0,1.22184668388832,3.6670006089342566,6.099560879619752,10.84634496178382
11.0,1.2711925840508846,3.9926736734578494,6.157551026590017,10.86429064616582
12.0,1.2761955623685761,4.263094813422401,6.430752370215975,11.810697395001373
13.0,1.2765196138864,4.327500888099719,6.5659658030324515,11.911905174642198
14.0,1.7159668852297538,4.627640635564921,7.26538937634975,12.201297815164013
15.0,1.8417880614926805,4.7662770068401885,7.3636996593570085,12.370520538814846
16.0,1.958872144479348,4.8988118222983665,7.430354465676665,12.445139003841742
17.0,2.2121775878968397,4.963587475631634,7.590042576127307,12.550599853615315
18.0,2.2873962738573415,5.2190315848392,7.668019675692073,12.862958925498369
19.0,2.3345545505165473,5.308856041461748,7.7563025456095716,13.109958735082653
20.0,2.390153942880235,5.317906607387796,7.756696059601985,13.174832675920552
21.0,2.475797361236463,5.356146883025511,7.816732928377915,13.330163302359885
22.0,2.493556032084191,5.425581678183912,7.846962586471008,13.403848531860302
23.0,2.5849116329697877,5.5943907389898975,7.948314133534652,13.41159585196635
24.0,2.649199843169077,5.680759755406351,8.054327661370143,13.796322466778198
25.0,2.684557132944713,5.884600611273289,8.271318436332436,14.02322632818325
26.0,2.711016183666675,5.928272628980712,8.517357045201116,14.094337277653633
27.0,2.7422151888141086,6.289614028029156,8.853170647444859,14.156710782598548
28.0,2.816065120076921,6.387379444596938,8.928380425031683,14.252079635429407
29.0,2.84885873567769,6.416245464465633,8.952783811769326,14.352342494609138
30.0,2.9112256936186824,6.50342642726581,9.003789908558218,14.504981616842553
31.0,2.934145912116481,6.539209075467781,9.065906556809376,14.505394411479866
32.0,2.9656499385796624,6.7551575013596965,9.143528737992778,14.633312047601397
33.0,2.9895267725053074,6.845836024748344,9.279198396198705,14.634906222882737
34.0,3.094808055533738,6.991910139341588,9.43442730339356,14.86171185263716
35.0,3.1133578596238682,7.063873304348304,9.497617303774325,15.358309919603936
36.0,3.1611907359182854,7.379968279937016,9.769536001150922,15.922196117962985
37.0,3.2435047531992893,7.416334041718192,10.01888026288665,15.939111649449632
38.0,3.2844315548148195,7.474878840637342,10.090382454865017,15.947279895997521
39.0,3.326089138399543,7.527600103898186,10.16489027922389,16.079729082345793
40.0,3.3625913634641154,7.678152822422389,10.307859737308481,16.14274946490398
41.0,3.415208975503324,7.70862667254991,10.525514731177427,16.282185160414503
42.0,3.5113035192535844,7.814497532248337,10.999539903465834,16.33272745936106
43.0,3.654835331859484,7.814979211683535,11.2190447176701,16.388288292511668
44.0,3.6678440297766723,7.839580614682193,11.227785278774556,16.530503779305292
45.0,3.7018533040793073,7.864222502510075,11.285981279249885,16.745797810968725
46.0,3.76873670643434,8.026856087340486,11.388506073309365,16.759689334888982
47.0,3.7892619732463286,8.136260377018035,11.479706946032323,16.805772738698423
48.0,3.8174843101441254,8.19087690416728,11.93752468983375,16.917035283223964
49.0,3.9178286229543042,8.19654439739987,12.02407002332033,16.977392190256232
50.0,3.9607526953132908,8.227184794063252,12.05686665078373,17.422860972335208
51.0,3.981218878533678,8.31328045888349,12.10118328460087,17.50012863887852
52.0,4.171605337460404,8.736401506129091,12.209689397165814,17.6029507738004
53.0,4.224426690653058,8.81799980278665,12.434028410943265,17.625848140349323
54.0,4.362207001787983,9.066945666141772,12.442865232783923,17.81679599383209
55.0,4.42698306889643,9.18712893995503,12.472513056700157,17.88898560497675
56.0,4.436672543342887,9.20149913294485,12.500702347221292,17.925328357761913
57.0,4.474990377878109,9.210081174780488,12.571363850858418,18.140396784800025
58.0,4.542255351741165,9.320059557398196,12.620954085858466,18.297633787360105
59.0,4.546732138413386,9.363470862530004,12.674236211464109,18.83504085327794
60.0,4.703364817610917,9.439315895402117,12.675636023879948,19.100911126857092
61.0,4.76071305888025,9.458337799613,12.692368167876195,19.17328595656796
62.0,4.976676701457153,9.513984738767869,12.750462578447063,19.17331527512473
63.0,4.982175610650202,9.537205888062983,12.755893999008487,19.19445301488192
64.0,5.007546372977141,9.570783224799639,12.838634724611914,19.246032234693164
65.0,5.15729724765513,9.593806318961192,12.972500228622813,19.30162363535915
66.0,5.2357412620823185,9.64100174142845,12.99891281248982,19.487389178370677
67.0,5.3410617691890305,9.675501140672747,13.052166751187045,19.53016733837405
68.0,5.41318217714352,9.696421695643327,13.114639710674073,19.654678544850523
69.0,5.4523356573630455,9.70145252834647,13.119748505496624,19.67864940016115
70.0,5.496137326588467,9.759103776296083,13.238321350462913,19.70734410976661
71.0,5.503348450289205,9.804967543555744,13.333847458462609,19.776338604655038
72.0,5.548454027150678,9.955494695828293,13.424940561243666,19.779761721481908
73.0,5.601404941821759,9.983606016901838,13.46832412490105,19.841491900733814
74.0,5.615226995829044,10.086176067714051,13.488119600067431,19.98241999849944
75.0,5.743533291693687,10.184296658644332,13.544537993713902,20.054534628883342
76.0,5.802043642287998,10.208807596557904,13.59911311666654,20.172925664983588
77.0,5.814013889562158,10.218764962266441,13.696141746565727,20.20569987213986
78.0,5.859191543698854,10.2873098025906,13.742054262581176,20.256005001270065
79.0,5.8722069195849596,10.406976016085435,13.761329262660361,20.256082434112876
80.0,5.912891545808254,10.42215811029395,13.771933249991848,20.416003775963826
81.0,5.919927348690868,10.47740211112545,13.904265010841318,20.50590053127771
82.0,5.960585882001255,10.72424776470617,13.929665462389458,20.570626192304537
83.0,5.986065235889264,10.836783752741304,13.933929257146946,20.622347019083843
84.0,6.0736075471307895,10.893807063765113,14.165673815516078,20.739270288456268
85.0,6.144801625158633,10.922660075869587,14.280855060880652,20.784934793888354
86.0,6.171949021417306,10.947227600326926,14.369893633119851,20.84660950999003
87.0,6.180106469042643,10.972777301810034,14.397184823808665,20.888255457901742
88.0,6.180495443435323,11.009874395960676,14.406531873985564,20.951144878167252
89.0,6.227208624315038,11.02463756965361,14.46350949769609,21.01616138073991
90.0,6.27883781891587,11.073381165303381,14.565884877364034,21.062691125460187
91.0,6.347684771860989,11.082781639909852,14.604221812125925,21.120636227863947
92.0,6.35487861711224,11.088230337030812,14.948748094495517,21.318224908163057
93.0,6.535889202084253,11.091888156900682,14.97695697756516,21.4035011499607
94.0,6.546486071603557,11.099164256236282,15.012285602392913,21.44394258159641
95.0,6.623555496276924,11.219040970691927,15.045838849928442,21.512349243810206
96.0,6.656119118137814,11.273657497841173,15.052572103270673,21.590082243819474
97.0,6.761042871682433,11.31154939259956,15.144089382929552,21.647833907016334
98.0,6.808154066477789,11.360819595629065,15.331936167723379,21.689042063045505
99.0,6.826284460387369,11.376781659250796,15.465990611974497,21.765101446843882
100.0,6.841604973964301,11.380079152928165,15.469751943884273,21.838849907613902
101.0,6.930734856929097,11.473476660313265,15.597178183394078,21.945266813379853
102.0,6.979114302757094,11.548917457482837,15.622263767220645,21.970013598860323
103.0,7.140948434682415,11.60188033501073,15.627058022264027,22.03578676480862
104.0,7.155005436369271,11.629902971799368,15.657540238423696,22.15969241215196
105.0,7.17292884524714,11.719397923233416,15.658312411535553,22.22535409366852
106.0,7.177924679871204,11.786065909726716,15.857964081561397,22.310336125504705
107.0,7.337413318766865,11.81296112278085,15.88103185225906,22.343892767739597
108.0,7.380170797912724,11.93411214197195,15.900825064999422,22.492263593073623
109.0,7.393957124830546,11.946144213493252,15.987007131034071,22.54135735766004
110.0,7.397346816141464,12.3565817648341,15.990216172831442,22.54759192588529
111.0,7.403129013046043,12.392984504305971,16.171626768963876,22.602551187617518
112.0,7.430103840081911,12.433756321272986,16.215949999699554,22.623638629531996
113.0,7.43495554579708,12.460602866117767,16.37158204950744,22.67951585700411
114.0,7.505399664909584,12.483187286171976,16.407420616928235,22.78429967795365
115.0,7.552223553288607,12.489883670662232,16.433363112206003,22.879192062492926
116.0,7.560587341100661,12.52404528549959,16.47723268699118,22.97139797098195
117.0,7.609050231576234,12.537409710145479,16.487468238729832,23.21444907960684
118.0,7.632689714123623,12.618698377260111,16.545501264973986,23.274545566762082
119.0,7.645564448664484,12.621225217520674,16.6340285438771,23.321130543767243
120.0,7.668556604857473,12.625640049095171,16.731612984975964,23.70272829657301
121.0,7.787405847212085,12.710782926981524,16.805334674101196,23.733175162570078
122.0,7.807590291903292,12.71511564003778,16.821958435683328,23.844800508077185
123.0,7.841854380599843,12.777092271457173,16.927523634347015,23.945204678467885
124.0,7.849480347928325,12.832331463731801,16.953913280666296,23.94869528710388
125.0,7.956017786182545,12.834203031624478,16.957398316579848,23.983468992352208
126.0,7.96335671917182,12.867544627619258,16.974037837407856,24.034277841653502
127.0,8.028976923626336,12.88014028652541,17.00711147313947,24.5352629190621
128.0,8.078890494772558,12.89066878517805,17.222577231787664,24.903342309473388
129.0,8.152480226729839,12.991571931537017,17.247820056035565,24.951010704702075
130.0,8.17355867727559,13.038263725330783,17.28584134871165,25.066465555549374
131.0,8.264656788596728,13.044571884164695,17.43116100220514,25.145285055709227
132.0,8.277406395857998,13.099239943692034,17.489315383732713,25.15529876736828
133.0,8.292898655723484,13.212092281181853,17.516586239921597,25.16672316567807
134.0,8.32065240224847,13.231350064804204,17.678449662616078,25.176441614203274
135.0,8.364216448557512,13.26487083744303,17.682860626689617,25.216973483469957
136.0,8.467891717292666,13.46958174698391,18.030416727264466,25.534927401688147
137.0,8.493722953897475,13.482113633167678,18.04770948673555,25.80942192725224
138.0,8.541630968557065,13.503503950679447,18.193534406869503,25.858059590074575
139.0,8.59033824750481,13.524622739815735,18.22202578506902,25.878256913391308
140.0,8.60475376833435,13.553477629452711,18.347332715790746,26.081400231530882
141.0,8.695205151465734,13.56494746270573,18.379918471538904,26.095146613214492
142.0,8.780668739395695,13.610412715056453,18.432178129177583,26.16476958206806
143.0,8.80123765391252,13.681370146094691,18.49403631164021,26.30093789777647
144.0,8.801911359808644,13.716446421697777,18.525535147375965,26.425074383737535
145.0,8.816440861715083,13.873193827976733,18.575706260186536,26.571490188118606
146.0,8.825213770582259,13.873421799986069,18.6028442781514,26.72025153172905
147.0,8.87609197502734,13.891326222023244,18.714810278296213,26.73447657787841
148.0,8.887994146058935,13.904096554850852,18.741252201987677,26.74518101766693
149.0,8.889607001408447,13.908919212727263,18.782908896306594,26.78208414657388
150.0,9.02228343284002,13.947006426998017,18.86478078115924,26.807470793151076
151.0,9.025003235328647,13.995557153602327,18.881501905317606,26.81157054216334
152.0,9.02750642280203,14.070233586638603,18.975347263279673,26.89077250803739
153.0,9.077913564812155,14.103862932896869,19.15522281210594,26.94260016121769
154.0,9.275303498969063,14.237656363532576,19.196675339327996,27.414296651370353
155.0,9.303507586105011,14.25092733234019,19.317550290395914,27.61065546155141
156.0,9.304200488826483,14.290611873427636,19.75725613896182,27.64706923701248
157.0,9.305460109022999,14.297947667465726,19.782062097915126,27.668945065178193
158.0,9.331642273922828,14.33745087026596,19.806564892140933,27.727054078851182
159.0,9.381723938308188,14.39593646195463,19.840947711072214,27.816947882208726
160.0,9.383331497611698,14.462856697937953,19.978900557579724,27.890518504511107
161.0,9.383514866246326,14.513632892821406,19.998616981437838,27.95344685990535
162.0,9.389827749104874,14.59147340824649,20.065446460275208,28.14342485436243
163.0,9.39219567853974,14.602894486912643,20.105990489556614,28.171113598568535
164.0,9.512667106649433,14.609766231428502,20.16046791201772,28.192379542529554
165.0,9.526184623802912,14.658982368976519,20.208843126166187,28.393039565711064
166.0,9.577825205875875,14.70956119919678,20.21828268427461,28.476770065451866
167.0,9.600713071745044,14.832818567204768,20.24242559926566,28.671594509531182
168.0,9.621172737986067,14.962762573194805,20.289245985078068,28.729243500536374
169.0,9.658946141115976,14.978135361135285,20.29505073232835,28.73631913293576
170.0,9.671399634497867,14.989442925916869,20.335848355269217,28.771673319545734
171.0,9.674650256914772,15.055438651102879,20.433967206859393,28.83718412968635
172.0,9.675143196065058,15.058982086771664,20.47102929255606,28.963054007436654
173.0,9.704197068679509,15.094681786053773,20.532034811302147,28.981677792158145
174.0,9.76959949200235,15.158711222882587,20.554735850398682,29.002793538338352
175.0,9.779593592606787,15.191530328447222,20.64298488044624,29.216455340211724
176.0,9.895346539703263,15.316723137642256,20.714724314959746,29.403364606355954
177.0,9.966312708590623,15.343406469953937,20.76424432402093,29.4332548232688
178.0,9.977433997617027,15.355653239454762,20.788645183699693,29.674823706531825
179.0,10.07639531969987,15.367180718580379,20.835675662615706,29.914092616796808
180.0,10.19667057014495,15.373689678160593,20.864627004578157,30.047766649331546
181.0,10.289580471456427,15.373845874936901,20.882494301629134,30.198384625889076
182.0,10.294531392835005,15.387191953974833,20.88715690659732,30.299816113288475
183.0,10.317738470646185,15.487440632036837,20.893335659865265,30.33895059358182
184.0,10.364981641989086,15.517733437104582,21.006923769374065,30.55368907155043
185.0,10.393870743194153,15.733320913281222,21.060656559341954,30.73429915584928
186.0,10.455146897549419,15.77873958318456,21.075811058461213,30.82670950419551
187.0,10.487023241820955,15.784840240777188,21.08872089605953,31.22949377677277
188.0,10.527117328588401,15.84668160625685,21.371111594466434,31.30419508139548
189.0,10.531151161209358,15.857394539396743,21.426900791894607,31.310754355540976
190.0,10.536719646481636,15.858553063875037,21.42871641312205,31.334985789158267
191.0,10.574845741230007,15.864993393311163,21.5832652815656,31.550253211932304
192.0,10.624596618074623,15.897785767833284,21.602616636495796,32.10064949174469
193.0,10.657919500676766,15.901298133406096,21.741690492304837,32.129964694711106
194.0,10.659430605605635,15.985646668627012,21.7658568170712,32.16913848844123
195.0,10.68305259860372,16.04256236204894,21.78095045202832,32.34814795104528
196.0,10.689228199124788,16.15023286679983,21.83688633966223,32.45164394111694
197.0,10.704443916237288,16.409647615677947,21.87043155299898,32.469615428754935
198.0,10.718815985521973,16.417536395182406,22.047322343917237,32.49324695183341
199.0,10.72338403949255,16.46019495888581,22.175206835625286,32.57502625476204
200.0,10.724295346687171,16.614676071722513,22.31502260624988,32.63929753015341
201.0,10.736450805306134,16.663764524197216,22.386445201124303,32.81268893971979
202.0,10.797094194419307,16.77264791230703,22.421019154391796,32.84537892399781
203.0,10.80550683234932,16.790725854028356,22.492129022468834,32.91324562763091
204.0,10.81660578387008,16.80050452356788,22.574328726212016,33.03640858215937
205.0,10.8485634798834,16.905940131589457,22.682296820925533,33.324808355715135
206.0,10.850230621526737,16.91195883467203,22.714113074429687,33.44929761567411
207.0,10.895952734876188,16.965065969479625,22.735938654237238,33.49811187012257
208.0,10.945842840965655,17.00567567378443,22.78275062274121,33.586245736472755
209.0,10.959854074813316,17.07765700032057,22.833451603241283,33.7228080219224
210.0,10.985465879468416,17.224293710789265,22.989952670898624,33.889081585438156
211.0,10.987278985981668,17.238256259845635,23.14837788163787,33.954101003576014
212.0,11.0411834796855,17.255000254954997,23.39548767706539,34.131606113432596
213.0,11.06531461718429,17.263456840173948,23.42422991332763,34.180624274387526
214.0,11.111588854177935,17.297953813823106,23.513422371112632,34.42258194521453
215.0,11.145672861677994,17.43074097663493,23.536368066095612,34.5403612527983
216.0,11.147776474704637,17.505224243938525,23.762353003694958,34.70457468912508
217.0,11.215223811051267,17.54724435146145,23.843138341303767,34.71441330655444
218.0,11.217718716751566,17.693643802903782,23.8465107038455,34.91619777567051
219.0,11.241308024176352,17.81084889100488,24.035775523118197,34.961724536498174
220.0,11.392789602222672,17.836722037696305,24.14721408699957,35.04548215582089
221.0,11.400069418603668,17.955820481291177,24.16988087181007,35.12749815773368
222.0,11.46134557295893,17.961298044244682,24.188314977885355,35.179358079409916
223.0,11.470052176242913,17.9664421509651,24.31554117506352,35.2940211028308
224.0,11.504982019516117,17.97964534792662,24.346500903324312,35.60989642071985
225.0,11.55811002188671,18.11560268863535,24.551721858962992,35.64508033721228
226.0,11.613437805764605,18.133239154482688,24.652297260572205,35.67647583471065
227.0,11.638742321174654,18.14449140007801,24.654627070924974,35.6919553279721
228.0,11.64314985898094,18.314165889931083,24.75364880763585,35.74943318835554
229.0,11.710946625430928,18.49852402812064,24.759166393357958,35.83711658704758
230.0,11.726905435370412,18.532867204687612,24.809412277290743,35.919083767536684
231.0,11.741224909890356,18.780864399580125,24.83786263216287,35.956014878930155
232.0,11.77998169198511,18.810941768428098,24.91966984940937,36.05721762092907
233.0,11.795722439264367,18.828509292859337,25.14018066494508,36.11442978119219
234.0,11.812403696644974,18.85965083370496,25.164074507568007,36.130124042462256
235.0,11.900773907916395,18.8885814683015,25.388129234138457,36.14786730041475
236.0,12.054534820547183,18.89516342516782,25.57491253221598,36.15067814682419
237.0,12.066668369104324,18.918536813531578,25.590829956229264,36.34844933704384
238.0,12.082083791085559,19.041193029916325,25.592400631507292,36.516587973029964
239.0,12.186169991990392,19.135737591045444,25.60793603384397,36.62604493157319
240.0,12.186854982422943,19.28118595956617,25.66680136487091,36.64686495771525
241.0,12.206508670719318,19.29630966435906,25.792505499481315,36.906954441612626
242.0,12.239104300730439,19.299003478169983,25.949427200555874,37.180903973486686
243.0,12.26578818603931,19.322738593226635,26.21853324823516,37.356800530434235
244.0,12.308917619213975,19.35530134770996,26.22923028875029,37.402821388278454
245.0,12.31675064657594,19.359523937586268,26.306870067234385,37.41376525112983
246.0,12.321300399980913,19.42102305413059,26.328232605073556,37.43319470705555
247.0,12.39074669845159,19.545318545807543,26.493399381859234,37.52451371748984
248.0,12.429297807132759,19.555120510182057,26.523745567071018,37.70757750949278
249.0,12.442715398305353,19.574954379698188,26.53218736616926,37.736225216852155
250.0,12.482462753046299,19.607263946991417,26.58949590291935,37.768771145391305
251.0,12.50457616337612,19.6097370373313,26.779833069693204,37.799533197344125
252.0,12.601033436771255,19.635297787885108,26.786627901374544,37.85895577507046
253.0,12.62908594335155,19.650286767397237,27.0304081909758,38.08801627828384
254.0,12.640300195494435,19.687483285905934,27.073852836005486,38.106911165503504
255.0,12.689301297121734,19.6977126263601,27.145819707678868,38.302162005020705
256.0,12.764082548669238,20.007770527037298,27.26005285005928,38.40939280868082
257.0,12.7811775818847,20.05039899820962,27.512987949614207,38.562819764338705
258.0,12.788008116538638,20.21751109684815,27.585698024205136,38.56486919024031
259.0,12.850395543681739,20.24751290755627,27.644791730150843,38.67944046337118
260.0,12.890169019090807,20.413776000286113,27.647492911539377,38.8545053358599
261.0,12.939700184758347,20.52528045922986,27.737410580672123,38.87310241504307
262.0,12.983373660773314,20.80324692085056,27.762748180839978,38.95167673043694
263.0,13.030275678565825,20.98128150442392,27.765964578666647,39.33208850997811
264.0,13.181719414964576,21.074215081527107,27.835575095003108,39.346211621551554
265.0,13.297329103705625,21.499550774540154,27.837088888619764,39.36805222064427
266.0,13.369449778179385,21.533245624369787,28.093186374335737,39.51906566028721
267.0,13.37175009611265,21.53892491914722,28.23989455991618,39.55371182428327
268.0,13.383236105097208,21.54745697050128,28.481293368518582,39.57185996702924
269.0,13.400913422675938,21.655633099547927,29.222072592832827,39.59586173920964
270.0,13.409299939357908,21.69467341662959,29.28242567618113,39.74347161248356
271.0,13.429008654717869,21.71741915020297,29.292270301425816,39.80767344913992
272.0,13.490931262263725,21.73078591455088,29.326288206462443,39.8302102668117
273.0,13.501269326874617,21.744623605789727,29.381984049779273,39.89146907999269
274.0,13.50489663370858,21.827823774802567,29.39832955521561,39.98155773765101
275.0,13.553006161047069,21.99697242391967,29.499722160338866,40.07068232081434
276.0,13.561950712792768,22.021768719338755,29.55159809906605,40.18454993143886
277.0,13.592971819019365,22.067937692535118,29.596981192487807,40.27797030207115
278.0,13.63523342089491,22.111517550306466,29.82068420248695,40.33347986696029
279.0,13.740693810143306,22.112445199714067,29.8793487234366,40.87835202035391
280.0,13.758061428470544,22.136104006790518,29.94259555707077,40.88180779476046
281.0,13.76289906794123,22.192101551002196,30.005242093408288,41.33357454625149
282.0,13.7877959654157,22.234409626657772,30.041735347720135,41.729336190488226
283.0,13.821524653309805,22.294248226951236,30.07386034763106,41.820377592697355
284.0,13.925865157121068,22.345809024163117,30.10544257274327,41.84298099301919
285.0,13.956097253070203,22.42560877234091,30.194517224328532,42.34909032512809
286.0,14.014533819211444,22.465011996281607,30.267862191914723,42.54293468491909
287.0,14.136144328621924,22.479539981327882,30.27000797862697,42.56063828260869
288.0,14.222627386226467,22.49614505780976,30.323209069669886,42.667531427726566
289.0,14.259030721301862,22.646780857466847,30.354085686496024,42.67650801004841
290.0,14.340329803421982,22.765006229784667,30.425722441480893,42.76303571880058
291.0,14.40133153998503,22.848568518797933,30.484260316110667,42.81288987171577
292.0,14.422358545050965,22.920379099338533,30.670598013928466,42.83408628942718
293.0,14.576618136437876,22.966323365789503,30.671014690327546,42.90154103307409
294.0,14.68332434478079,23.002499844365527,30.735939656102993,42.975809088617765
295.0,14.75921056618302,23.02600029887263,30.807597049114214,42.98188967652869
296.0,14.762431027662526,23.07591995212887,30.92806472258347,42.98617497960022
297.0,14.831677564758483,23.2123191547418,30.954828340251957,43.22016382319998
298.0,14.85506506952838,23.317845972935658,30.974934419661615,43.241515474408416
299.0,14.942825181790386,23.31997103891328,31.169280108080645,43.51189408743374
300.0,15.059410762840294,23.338360393058768,31.2977316915351,43.52788195754261
301.0,15.084581811641387,23.462111503752276,31.417420899435882,43.748674147523985
302.0,15.128987410607547,23.49160864641123,31.68608672948376,43.78559731787793
303.0,15.151521111942941,23.503010307108703,31.711046705771352,43.847935356072746
304.0,15.215509174776237,23.54499804155479,31.829449988970286,43.994351160453824
305.0,15.224723569607354,23.606586211064098,31.8584394235627,44.03667665395735
306.0,15.293215150880275,23.649625242628364,32.0547203802858,44.08234583689309
307.0,15.361102972666512,23.85225726529633,32.173901836876425,44.390901146915915
308.0,15.388203265063432,23.971456389341846,32.19017805820593,44.422473848896445
309.0,15.390973331979623,24.000062586000933,32.21338330225162,44.47244545102636
310.0,15.411981177111592,24.034317700149618,32.214284438447244,44.97228123630789
311.0,15.551928297494321,24.037558510424134,32.36049538650488,45.12428914808447
312.0,15.620371005797434,24.06405482946043,32.40532546401095,45.181725823051515
313.0,15.63693623912108,24.125157128569313,32.516583734952164,45.58946203057148
314.0,15.722378850323853,24.136460041065376,32.59985464343819,45.7703640494986
315.0,15.737811217631947,24.179997781864536,32.61145351908999,45.77156114610551
316.0,15.747447099630033,24.190039000610916,32.9642540102393,45.938764069022795
317.0,15.754538083402116,24.359099637304123,33.05895765382944,46.00626148280187
318.0,15.876146090096817,24.413210212976725,33.139033601904195,46.025741260506415
319.0,15.886139381576836,24.494863341907887,33.19354048519077,46.155398818740025
320.0,15.979836039679853,24.497400041625774,33.225831905292,46.20024061821061
321.0,15.989369706962222,24.66472702607796,33.38801510645626,46.367816816971924
322.0,16.013383245381803,24.693905432335097,33.477530400208636,46.50485873364383
323.0,16.054937316328612,24.713109904132626,33.540714765041955,46.628433683726755
324.0,16.121223692593798,24.726938046355567,33.56389247894868,46.93842855164884
325.0,16.13747752383069,24.846454001237564,33.64922965887375,46.99026315733346
326.0,16.18638090882779,24.88530585341875,34.0801209501648,47.14082279992546
327.0,16.44657025349568,24.91052945660345,34.173632316893155,47.36569481765427
328.0,16.45464035952324,25.687010337900972,34.175195191544546,47.62977277049103
329.0,16.473444495167794,25.70205874314893,34.228364568049805,47.79000518654507
330.0,16.562077552394264,25.78004616753169,34.403054691652216,47.92867367082009
331.0,16.596744962631472,25.856852290584524,34.547249891287564,47.930772147817684
332.0,16.61525484931194,25.920514845227004,34.59839874953236,47.972141264011455
333.0,16.65490760755951,25.95278915053678,34.63538992244644,48.29748535322136
334.0,16.707653329234937,25.969252685528858,34.68373396130602,48.32455882169788
335.0,16.716183418310656,26.292925806810107,34.74733302915042,48.365441529537605
336.0,16.766826398825135,26.593746603559097,34.91502039196204,48.46174612232637
337.0,16.859021191244178,26.59828208862435,34.924056672581855,48.462142232716246
338.0,16.98088386965777,26.79897273036684,35.12949032063309,48.50089715590328
339.0,17.01976235903956,26.810859196457177,35.24148487397729,48.573663588841214
340.0,17.060007322514117,26.933602491421993,35.3289647867919,49.0910118186089
341.0,17.163282282793975,26.937778214257854,35.351252220562024,49.197522939693386
342.0,17.172728505048394,26.939946230870866,35.35227820212276,49.32457803180914
343.0,17.213132501102805,26.967946864697918,35.365673541376964,49.35506271903636
344.0,17.245762509661677,27.117343603836204,35.49789043483536,50.088691667742296
345.0,17.30007295386152,27.51450926990731,35.72302267164179,50.28682507046747
346.0,17.417301565585568,27.52652699659577,35.81337509907367,50.2999027003212
347.0,17.475160824329294,27.584391316544583,35.819219654478694,50.372272250838236
348.0,17.56654970403175,27.68385167756,36.09080077572247,50.438110430396385
349.0,17.682307318578857,27.792277305712815,36.22873623397181,50.61001221355495
350.0,17.74663347474127,27.79374428022313,36.32899337411745,50.69450091297752
351.0,17.816540515488356,27.874637068871532,36.55106762905591,50.93485081021416
352.0,17.82443656058782,28.032008629096495,36.632325236417245,50.96903365852548
353.0,17.86433247417497,28.04054618344801,36.82331659399904,51.182936803769884
354.0,17.98145234592824,28.12746449206967,37.04220408912851,51.504411365096686
355.0,18.002011139776428,28.13274551091194,37.04293428774,51.62255461375102
356.0,18.023159466773883,28.15742456025968,37.1112044207614,51.7755621291256
357.0,18.037822051542967,28.383023047645317,37.11296445948673,51.82825860898229
358.0,18.044814402237723,28.559538554960024,37.12021756743743,52.04621888630781
359.0,18.23225003801448,28.598248902215115,37.17267594482146,52.48547455238679
360.0,18.23561067243123,28.640824856050262,37.487404475509415,52.94402756232114
361.0,18.259606841273666,28.76205448862875,37.55592292215323,53.069850807082865
362.0,18.366264088364503,29.219094170840126,37.74632720366611,53.30902293939586
363.0,18.486722111062523,29.22227352052778,37.97559650478463,53.46388749354744
364.0,18.502267781572787,29.24321927499716,38.13657473619082,53.53832462142029
365.0,18.546940287174916,29.56781812548553,38.14812057785598,53.6424725770956
366.0,18.80663305761607,29.768776305567705,38.184830722358086,53.70994562408426
367.0,19.075059601025348,29.836553038601863,38.24288423360005,54.35531878837963
368.0,19.147357361788977,29.888703173674052,38.4369476203404,54.75013826076536
369.0,19.19899794386194,30.051067425876997,38.609795882154714,55.058898265265356
370.0,19.224134822338677,30.09351789441847,38.708612501281905,55.523923001048644
371.0,19.297159022259233,30.230582902343052,38.850664552578614,55.54460679929976
372.0,19.578896839112822,30.74227134702972,38.887324006516295,55.57137078435532
373.0,19.633046645585168,30.77416148087398,39.09272627780157,55.59946721049447
374.0,19.635732887422357,30.97026991163178,39.109182691666334,55.62967860195146
375.0,19.70009926921167,31.089316096280506,39.127199857571696,56.32535920953992
376.0,19.724269366153052,31.102438257374075,39.531100178659074,57.24064888013858
377.0,19.75793569854976,31.138629335240434,39.74922749945527,57.25577066421448
378.0,19.789159337107808,31.145201940682547,39.87168501710991,57.266558078530124
379.0,19.836261492380206,31.306560746797363,39.95712792741293,57.309740673071474
380.0,19.919097012631674,31.443411677412353,40.129447522198824,57.7456320287702
381.0,19.934680003458027,31.44536694550382,40.14895356432828,57.81669944764732
382.0,19.98768082920527,31.480443221106903,40.2044649848857,57.836438655507784
383.0,20.106572674713696,31.521098593191436,40.24202435250778,58.14006188418681
384.0,20.15267094710588,31.5243803160883,40.39525430859791,58.307789820273904
385.0,20.16097428585812,31.570782999327058,40.47750557667129,58.696935214410786
386.0,20.188838329961015,32.14759624683049,40.48069505194604,58.87769680246541
387.0,20.802640573111454,32.18697844953712,40.64711355880125,59.00885156610359
388.0,20.89624339779536,32.27309775505015,41.13277522890469,59.50563443938322
389.0,20.999866694687015,32.44243906754374,41.150034986398566,59.99039923972812
390.0,21.114577503155054,32.77165033807669,41.38767735151295,60.505274147798836
391.0,21.169640209165824,32.83676371070376,41.43163006414594,60.609513923925405
392.0,21.23266845309614,32.96116282487045,41.61751346213441,60.695928907041655
393.0,21.380137365566537,33.07181571973572,41.648711741840806,60.709918094316095
394.0,21.5113158203337,33.09169554476634,42.01138503746481,60.74818240820042
395.0,21.667374448320903,33.16294720713427,42.17382381706313,61.14697393993201
396.0,21.670373399918745,33.171982245870105,42.18915411876131,61.380467103436374
397.0,21.7237297912878,33.17295552228669,42.193463908239664,61.48768796378912
398.0,21.998160276679663,33.49834769973001,42.39492427643024,61.49592195428366
399.0,22.12077617856457,33.6782692244025,42.40821491227405,61.50372796973894
400.0,22.22162385261938,33.72928546212045,42.844248052570265,61.634103768170185
401.0,22.490541618981005,33.76881573577303,43.04664477267829,61.77805397500632
402.0,22.509120959762246,33.99721238350953,43.40080875696553,61.82121583287816
403.0,22.729894932884836,34.18903606539156,43.58125249558609,61.96523286933829
404.0,22.904985977512368,34.418506024357924,44.494780958554806,62.029281765553705
405.0,22.984530824026486,34.54321435882712,45.24481916947988,62.08323110523804
406.0,23.021715676562945,34.625838408140716,45.70198860690503,62.250424897171264
407.0,23.211352402414683,35.19051201525807,46.23812869041279,62.3020649254108
408.0,23.460489476701287,35.195883390045424,46.25368054871832,62.54305828110813
409.0,23.758666338684115,35.19890395450365,46.46306803869103,62.64345346719779
410.0,23.795856042241926,35.30505866728186,46.54538277623694,63.00034775242034
411.0,23.850023093904127,35.59005626840902,46.90260077951391,63.276680385734075
412.0,23.91182504383143,35.69447661624105,47.07650100288766,63.79493653742725
413.0,23.979143964124912,35.787652736841565,47.32451913611358,64.01703661204272
414.0,23.98155171708675,35.852065225867065,47.57213443816363,64.54906199344805
415.0,24.770303177683058,36.09713090158388,47.61946255844807,64.60056999730284
416.0,24.801575498046333,36.164045736651076,47.6436537807607,65.37942660694272
417.0,24.88069556186124,36.24613804632539,47.78519993026492,65.5012208684826
418.0,24.89132695832616,36.328818381366304,47.88575006780839,65.84244923847432
419.0,24.942396348144083,36.66919628025673,47.89655690120466,65.88932308424708
420.0,24.966028470939303,36.75869615370059,47.9188347463631,66.17198186489422
421.0,25.203510195337685,36.90714022325046,48.384738949932085,66.62389925108482
422.0,25.406755985642512,37.06176600882657,49.40387544002819,67.38116411356454
423.0,25.923073845531665,37.264852399933666,49.52945310225042,68.76151097957164
424.0,25.930353268046073,37.26665385812393,49.56258369243442,68.87477010165964
425.0,25.932371621654696,38.05981080461362,49.74607846714442,68.92086906437463
426.0,26.000832188420265,38.21840015505951,49.87280663553649,68.97386154434842
427.0,26.126039994021113,38.427962602761234,50.23726555969195,69.76109973574842
428.0,26.26127177574262,38.428410124984964,50.647564130173734,69.79231354111147
429.0,26.551318314434933,38.52109359052394,50.67054049186105,70.50387408042731
430.0,26.60649357027914,38.670332850235916,51.181595230797065,70.84414744710844
431.0,26.618607081668223,38.85382861323246,51.22050141780771,70.94960603085134
432.0,26.731406957011984,38.94467180334364,52.19228385983134,71.08538475185837
433.0,26.82222842390995,39.21667832993206,52.229503419811316,71.14207421825252
434.0,26.922238523185936,39.31293892684747,52.249929846676565,71.19566416138817
435.0,27.08456486947132,39.391542237948634,52.74559633016001,71.20568937961534
436.0,27.084820611855925,39.42794963518358,52.89969334663684,71.35932960907539
437.0,27.194151255128695,40.06924067948602,53.28639169069731,72.03156713039567
438.0,27.960497060777957,40.07683618186597,53.92358465840759,72.7937401151819
439.0,28.002943545095878,40.34872561249141,54.0358004544522,73.1297764378948
440.0,28.175758513140984,40.62265504187536,54.217058983281994,73.17432155815573
441.0,28.80709115869061,40.887851178618305,54.84864199467507,74.12151394628245
442.0,28.812894599787533,41.27522908452381,55.220385431557006,75.086415158692
443.0,28.94164302525381,41.63624946159138,55.22317401882066,75.58058819953115
444.0,29.033270846216006,41.772764798075634,55.52158111811828,76.01004314343261
445.0,29.0450101618465,41.863977866861724,55.61049815413135,76.25143225035195
446.0,29.339929956101866,41.928677475281994,55.722795054324365,76.77081621851262
447.0,29.36707735236054,42.5905765869626,55.8765390371751,76.80132888714974
448.0,29.455692642752112,42.72290620529853,56.066612511879526,77.4251962401529
449.0,29.67885557090879,43.071322076164975,56.40532280302373,77.46222226714688
450.0,29.783595359374747,43.50538302000593,56.984136435587736,77.70351023640389
451.0,30.25788691260584,43.8154615298345,57.16186330146555,78.7617934095101
452.0,30.273651627972264,44.12018312261362,57.33798502006836,79.00385660861747
453.0,30.293630281307724,44.36730909481711,57.37915912719883,79.55903410676193
454.0,30.616692372481204,45.183862587370214,58.0473398919066,79.78170546888764
455.0,30.704063763366523,45.203959029067015,58.719509484424215,79.80509223729875
456.0,30.859091643005563,45.91999601807792,59.516093415058776,80.13453291608401
457.0,30.888716848701634,46.20121093246506,59.67331772276451,80.44246171021081
458.0,31.986750920363065,46.22771874315145,60.59163074674133,81.15968588422021
459.0,32.120463319441484,47.6718284160191,61.69076799635495,81.52127241012764
460.0,32.15756189236111,49.152383566428696,62.09254259203514,83.24406882438947
461.0,32.1783225781852,49.30663049209033,63.07563898440165,85.30382733231578
462.0,32.2046640476335,49.37514825485047,63.376282863872405,85.743328143982
463.0,32.592117883353936,49.66660150360631,63.82560664001244,88.00774670677335
464.0,33.04147193071487,49.674898436465405,64.85175857015653,88.95628154284788
465.0,33.53299778181749,50.35223097300902,65.00039242512362,89.55158070200491
466.0,33.892020628844904,50.48286533814836,66.49494850926601,90.03329096588082
467.0,33.92191232941058,51.761209182918655,66.71584391586894,90.64494936631534
468.0,34.070348333141936,52.76305532889085,67.09523352688679,92.46081327236568
469.0,34.49221309474221,53.17467187488931,69.68098369428267,92.60722907674675
470.0,34.829517759935115,53.55443803477213,69.96450412710367,92.65622874502407
471.0,36.22432247703648,56.36705839419206,70.55797569894732,92.74630961441704
472.0,36.22515384937468,57.5399869888907,71.4224061831177,93.22882444060818
473.0,37.87724105637306,58.7442523623998,76.6752728099293,93.79666857723956
474.0,40.51803778412154,59.6691058871523,78.05214385889377,98.10498293863466
475.0,41.11988148644346,60.342573810252794,80.56047462936183,98.24365142290966
476.0,46.46596576901358,61.38483285463584,82.08144615781438,98.789143455265
477.0,46.834181333477126,61.67338417685581,82.65348392290548,101.81968390770766
478.0,47.07133273200445,63.221275435424204,87.90713075868969,105.85895599787506
479.0,48.54424781422456,79.55283401148573,95.45818170623589,106.94200370923511


==> data/symbol_demod_b_1.00_norm.csv <==
Rank,3dB,6dB,9dB,12dB,Linear approx
0.0,0.001979832575484944,0.05383880610981093,0.18162885462264358,0.2620730689951175,0.0
1.0,0.02806902507526659,0.11681785600556073,0.24537195877523824,0.33613121661161716,0.004166666666666667
2.0,0.02914255214957656,0.17792623077695993,0.2663507600041097,0.34006598714921576,0.008333333333333333
3.0,0.04784897135677011,0.20273493889434424,0.27513902890960834,0.3461340263970063,0.0125
4.0,0.05004271386990082,0.20953163119165544,0.28110054710918286,0.34763490831056776,0.016666666666666666
5.0,0.08662641663682415,0.21013574725350853,0.3029173392721036,0.3560249393771849,0.020833333333333332
6.0,0.1212583278414678,0.23316741055224685,0.30343524577996794,0.36891799630353894,0.025
7.0,0.12667241329441498,0.24015177283404332,0.3283628773983838,0.3689559803068782,0.029166666666666667
8.0,0.12827369497823335,0.24215890968703085,0.34776951089061076,0.3793184216891758,0.03333333333333333
9.0,0.13133993383576775,0.2466993835008814,0.3627574760354993,0.3880651724551362,0.0375
10.0,0.13402543091985683,0.2601114083081647,0.36397116341571323,0.39360008966537574,0.041666666666666664
11.0,0.16411434463032984,0.2656378546239248,0.3686335959483472,0.3970089310721336,0.04583333333333333
12.0,0.16647795527236356,0.27264558588608784,0.3716888640820436,0.39888006216709654,0.05
13.0,0.17452138465118508,0.28278666118241885,0.37234389196133394,0.40056013087996706,0.05416666666666667
14.0,0.18933101376269668,0.29381898293630243,0.37258218789048847,0.40250625145827224,0.058333333333333334
15.0,0.19058778772151208,0.30384627724896635,0.3800803589628193,0.40685291498305026,0.0625
16.0,0.1962292404194112,0.3135959330050064,0.3836711845038188,0.4112738449683994,0.06666666666666667
17.0,0.20087303881317717,0.3265112134496138,0.3861859863805837,0.413869175513836,0.07083333333333333
18.0,0.21498441279460964,0.3272196244489069,0.3930136765499251,0.4199115966913586,0.075
19.0,0.2176443413588939,0.3381143169492211,0.39821197624157806,0.42061489176510813,0.07916666666666666
20.0,0.23788804501644775,0.3509414715033908,0.39828694594049546,0.42128415213480536,0.08333333333333333
21.0,0.2522358375578985,0.3510465965762895,0.4011222059399406,0.4217839579656186,0.0875
22.0,0.27549691017679284,0.35897676569259157,0.40482940125513095,0.4219319258024025,0.09166666666666666
23.0,0.2766582887475476,0.368074086571775,0.40594282871633025,0.42434174543798525,0.09583333333333334
24.0,0.2798248001484614,0.3684082664423798,0.41202895965603487,0.4264466923544202,0.1
25.0,0.28294425403142937,0.3730962913983514,0.4145081981337937,0.43142499073612717,0.10416666666666667
26.0,0.2978436034893345,0.3862937294407558,0.41554686505008226,0.4325229418042763,0.10833333333333334
27.0,0.3094600650989643,0.3882618687649555,0.4202745971397093,0.4393294396746201,0.1125
28.0,0.30980078268309763,0.39575570783942393,0.4226784147847336,0.44136187625927037,0.11666666666666667
29.0,0.31205274287525,0.40175760022211854,0.42469740793317984,0.44180173632175757,0.12083333333333333
30.0,0.3206709475984645,0.40776948338615443,0.42680089530585563,0.44537619360810626,0.125
31.0,0.32599208783168676,0.4152073562289105,0.43048931357134207,0.4480192300429669,0.12916666666666668
32.0,0.33062408863861414,0.42838510972207855,0.4305763840054938,0.44853348888957395,0.13333333333333333
33.0,0.3318991817806592,0.42983403293864464,0.43265637588447414,0.45212043537222857,0.1375
34.0,0.3388184236625556,0.4325429351975585,0.43275413929105444,0.4534205543534174,0.14166666666666666
35.0,0.34110710922624593,0.43415823621905797,0.4327571326444519,0.455122471747913,0.14583333333333334
36.0,0.35026395276593913,0.437639133887029,0.4328331222068964,0.45684558904433015,0.15
37.0,0.35421239265330473,0.44490942022734264,0.43318762738143,0.45766307194556305,0.15416666666666667
38.0,0.35429291025276466,0.445017642024325,0.43382592764851535,0.4579747128513771,0.15833333333333333
39.0,0.35991322456518576,0.44569016386672217,0.4379606856486109,0.4583205257854899,0.1625
40.0,0.36308498361021224,0.4506386445510499,0.43913850546760896,0.4586111376697848,0.16666666666666666
41.0,0.3661896311525985,0.464542086847511,0.4393818570211817,0.46287414006500843,0.17083333333333334
42.0,0.3666483711345617,0.465525794070342,0.4395869198794512,0.4647475356226122,0.175
43.0,0.3730152474270998,0.465891014472909,0.442978518696194,0.46686131685151033,0.17916666666666667
44.0,0.3772159046237602,0.4709944932206553,0.443317009862072,0.4670473590777668,0.18333333333333332
45.0,0.3799914187965487,0.47594624155039683,0.44680531510434807,0.4686723244597444,0.1875
46.0,0.3812904424806823,0.4810911005072377,0.45499063071873286,0.4723710577210532,0.19166666666666668
47.0,0.38834912874405303,0.48393238435492053,0.45728592180495575,0.4737799655570534,0.19583333333333333
48.0,0.4006319692373706,0.48485218550674525,0.4580706277154705,0.47560053309249606,0.2
49.0,0.40108312798992923,0.48585641145163555,0.4648927148262684,0.47860448114038245,0.20416666666666666
50.0,0.4051235854465649,0.4863907402180845,0.46701549164548584,0.47869881040778894,0.20833333333333334
51.0,0.4124108274536196,0.48846001574866954,0.4692828502772849,0.4795440021673552,0.2125
52.0,0.41901696382979825,0.492043526705229,0.470157458831045,0.48041406987280916,0.21666666666666667
53.0,0.41965735241334495,0.4998362747292888,0.47434205540000707,0.480649619802944,0.22083333333333333
54.0,0.4219682321781006,0.5034266974298797,0.47835940320603965,0.48090367858019056,0.225
55.0,0.42589120855028395,0.507117074684925,0.47904327103762134,0.4823519058410705,0.22916666666666666
56.0,0.428009126207946,0.5072064944717339,0.48847123101131185,0.4827466783779577,0.23333333333333334
57.0,0.4287202260042648,0.5100288649929675,0.48869103474919334,0.48278984761431315,0.2375
58.0,0.42964837791413246,0.5111963210367819,0.4893936484718118,0.4901157423125656,0.24166666666666667
59.0,0.43187944214976415,0.5148657219155814,0.4922724980309305,0.4911623515633675,0.24583333333333332
60.0,0.43517928889728036,0.5149352545874072,0.49282815041820427,0.49136136811254966,0.25
61.0,0.43863236728154115,0.5232916519361034,0.4943207370577859,0.4947355699613694,0.25416666666666665
62.0,0.44173470016736965,0.5246658711685065,0.49435970388068023,0.5024870869538384,0.25833333333333336
63.0,0.4492041813332977,0.5249390479773752,0.503029373563279,0.5040009719064842,0.2625
64.0,0.45118401390878266,0.5270251070084242,0.5034866316352725,0.5052624158788829,0.26666666666666666
65.0,0.45265188988458793,0.5273711380167727,0.5082642137911494,0.5052644300386306,0.2708333333333333
66.0,0.45569043072416593,0.5295245435850818,0.5088401308047188,0.5069436355844978,0.275
67.0,0.457495394194736,0.5298213301974392,0.5108046686516602,0.5086106834743309,0.2791666666666667
68.0,0.45784134039311175,0.530554223575386,0.5112027306147446,0.509435170435711,0.2833333333333333
69.0,0.4589683579416237,0.5353447833594148,0.5115938050913944,0.5094602374889751,0.2875
70.0,0.4780909743409943,0.5383778206756001,0.5128049789352186,0.5112480698192672,0.2916666666666667
71.0,0.4848763107288969,0.5411301628748962,0.5148647652316166,0.5121858589538333,0.29583333333333334
72.0,0.4857489325075829,0.5436752210858479,0.520026712956095,0.5127239170130702,0.3
73.0,0.48693376320525633,0.5480427240737034,0.5235839391598522,0.5131183307849095,0.30416666666666664
74.0,0.49903724409044375,0.5506067420100376,0.52465640880345,0.5142259993740053,0.30833333333333335
75.0,0.5061599994162608,0.5540461946068209,0.5266171748146367,0.5145405744319557,0.3125
76.0,0.5063610055135302,0.5598410088821653,0.5281126973552869,0.5176279580794357,0.31666666666666665
77.0,0.5161095705677345,0.5605782277679449,0.5294654181709001,0.5201932823413955,0.32083333333333336
78.0,0.5181645613627259,0.5623266878682881,0.5345367991861175,0.5204099956631503,0.325
79.0,0.5255749305987807,0.5630235532528294,0.5347510674469717,0.5240269041271408,0.32916666666666666
80.0,0.5325107665044618,0.5638086186017428,0.5352323788764538,0.5251486512359119,0.3333333333333333
81.0,0.5346483499065863,0.5701596206704348,0.5356733693905743,0.5251733172270554,0.3375
82.0,0.535648830668312,0.5707807786732363,0.5379678174942399,0.5275139271381121,0.3416666666666667
83.0,0.5364122405879562,0.5719580527173821,0.5436257442557638,0.5303923478596965,0.3458333333333333
84.0,0.5378061145966682,0.5750117758915579,0.5448334558818718,0.5312533382832277,0.35
85.0,0.5381014282908473,0.5758685355169584,0.5540428409457963,0.5317051980515365,0.3541666666666667
86.0,0.5407110158037837,0.5760546827481882,0.5543136001431073,0.5325680567715572,0.35833333333333334
87.0,0.5473481101154121,0.5776438391944114,0.556682990137928,0.53471165070075,0.3625
88.0,0.5484693744793899,0.5799258239531343,0.5610784349294982,0.5348225310674661,0.36666666666666664
89.0,0.5506703506869396,0.5850923843729268,0.564933452326346,0.5360734975199453,0.37083333333333335
90.0,0.551176777938632,0.5903412122879067,0.5674183184935746,0.5372585016129968,0.375
91.0,0.5630968434815384,0.5925427608213973,0.5675903658682309,0.5389241157429676,0.37916666666666665
92.0,0.5671099245097341,0.5931888358860972,0.5676263396895399,0.5396078774219332,0.38333333333333336
93.0,0.5687229684345756,0.5939046203294839,0.5691584701057134,0.5421303949868135,0.3875
94.0,0.5775034645641979,0.5939516731792335,0.5736155755112768,0.5432067282410988,0.39166666666666666
95.0,0.577696632528138,0.595463255414425,0.5749063670364136,0.5435230507539951,0.3958333333333333
96.0,0.5815423898251499,0.5972831167245602,0.5799066901142249,0.5456924242536197,0.4
97.0,0.5879996602217095,0.5980650791647283,0.5799499804614279,0.546707047824464,0.4041666666666667
98.0,0.5883846668283353,0.5996317070586036,0.5802549991290639,0.5508823173897966,0.4083333333333333
99.0,0.5916696556760017,0.6020478913376907,0.5817602708779712,0.5516951956364027,0.4125
100.0,0.5921004376697525,0.6069507217163409,0.5917556948813336,0.5530590861685837,0.4166666666666667
101.0,0.5946456117187882,0.6145880530819475,0.593659865863516,0.5605549534281238,0.42083333333333334
102.0,0.5993061385158859,0.6173088815461372,0.5938750762547903,0.5625252249134098,0.425
103.0,0.600773124526011,0.6175432817942939,0.5939259982331527,0.5626538729655033,0.42916666666666664
104.0,0.6026503765792345,0.6181899652027829,0.5956066503651636,0.5627352471540831,0.43333333333333335
105.0,0.6036146959659676,0.6207512144085212,0.5965326095655371,0.5639048394179822,0.4375
106.0,0.6052316457867309,0.6264143507549802,0.5971475095673376,0.5640066346049051,0.44166666666666665
107.0,0.6102991827897971,0.62646974483316,0.5974690585161083,0.564718524531219,0.44583333333333336
108.0,0.6110665588496389,0.6286119479172988,0.5982350784580025,0.5648554078435092,0.45
109.0,0.6170888663433508,0.6305736889151573,0.5984571679523542,0.5703922077333873,0.45416666666666666
110.0,0.6185829887919264,0.6392928956243532,0.6029228985257219,0.5744091357678119,0.4583333333333333
111.0,0.6189596612401459,0.6399691198125316,0.6034372249695832,0.5805555060059168,0.4625
112.0,0.6200581533690023,0.6401544718748587,0.6052234644547556,0.5812745916516614,0.4666666666666667
113.0,0.621882219461316,0.6407829446902351,0.6071949234773539,0.5846905060292474,0.4708333333333333
114.0,0.622037985944487,0.641079435536991,0.6080558692011774,0.5858673094838579,0.475
115.0,0.6235646421560843,0.6424058431929154,0.6114034288602997,0.5873116261624692,0.4791666666666667
116.0,0.6255616182421533,0.6505283240666856,0.612740579030803,0.5874622047600884,0.48333333333333334
117.0,0.628893722361582,0.6509317680222306,0.6250372001721388,0.5887623237412771,0.4875
118.0,0.631168004649104,0.6520332610111654,0.6255308284753777,0.595376926959006,0.49166666666666664
119.0,0.6332082067973687,0.6521599232669126,0.6315527985598058,0.5968609204559979,0.49583333333333335
120.0,0.6359306850614594,0.6563718100746271,0.6322257428659311,0.5991938948384056,0.5
121.0,0.6394417349393737,0.6606233374763288,0.6356203936838545,0.5995395374099267,0.5041666666666667
122.0,0.6428841339309855,0.6641985182347915,0.6361685847330256,0.6021888069246452,0.5083333333333333
123.0,0.6488211429268321,0.6664237534125316,0.637623040254048,0.6034827408935256,0.5125
124.0,0.6505681062490797,0.668536882556122,0.6393506666089561,0.6045587030734627,0.5166666666666667
125.0,0.654174262135936,0.6709422967287192,0.6447754244903476,0.6050999547703868,0.5208333333333334
126.0,0.6577417518110393,0.6725405765627995,0.6448845844626211,0.6078092360060966,0.525
127.0,0.6581481541465672,0.6769090904865229,0.6464311189669291,0.6106266009476345,0.5291666666666667
128.0,0.6611092727195396,0.6838077399407765,0.6496110453171078,0.6191627815736692,0.5333333333333333
129.0,0.6613879594910556,0.6889798228056038,0.6556991990608396,0.622515331035358,0.5375
130.0,0.6616794372461401,0.6898707062495073,0.6590853101015778,0.6230069645388319,0.5416666666666666
131.0,0.6664124547991649,0.6905731727672676,0.6598609182020663,0.6252689607011455,0.5458333333333333
132.0,0.6675364229305802,0.6912176800705363,0.6619878868147047,0.6317995499614538,0.55
133.0,0.6689736629699635,0.6936034603244682,0.6622682873744759,0.6360180990619165,0.5541666666666667
134.0,0.6773864530290523,0.6940865279711482,0.6652007336113603,0.6377185858443495,0.5583333333333333
135.0,0.6786838748829389,0.6946349251756316,0.6683720681685464,0.6467757612866255,0.5625
136.0,0.6797343453736023,0.700857957679211,0.6695038402207956,0.6512308162130038,0.5666666666666667
137.0,0.6799255328888013,0.7021792739587374,0.6759885585033238,0.658154718638495,0.5708333333333333
138.0,0.6813139691046785,0.702865278754335,0.6822227530491235,0.6592260437364796,0.575
139.0,0.6854329469522384,0.7029650409964112,0.6839927448933157,0.663608787898834,0.5791666666666667
140.0,0.6889275536405924,0.7051885210836464,0.6848071800600898,0.669210879142836,0.5833333333333334
141.0,0.6913705384597719,0.7059987293767234,0.6871064302837868,0.6722987420173279,0.5875
142.0,0.6944197937605171,0.708282956806559,0.6891642328237709,0.6768895943842602,0.5916666666666667
143.0,0.6949841653908714,0.7083471235164113,0.6894701068765761,0.6796453087906951,0.5958333333333333
144.0,0.7045781045641503,0.7100066918916579,0.6999595270112134,0.6801943734609139,0.6
145.0,0.7071834421150935,0.7100659649160611,0.7016472220215461,0.6813506376877372,0.6041666666666666
146.0,0.7075562876846164,0.710280446889869,0.7030817558515098,0.6858899249188153,0.6083333333333333
147.0,0.7081198278399152,0.722204092658381,0.7033041218908719,0.6861087861887998,0.6125
148.0,0.7107386203901722,0.723621485447704,0.7095057061519249,0.6877469445671739,0.6166666666666667
149.0,0.7145876340911334,0.7262022121214664,0.7114825988209765,0.6880173022594784,0.6208333333333333
150.0,0.7209604095055786,0.7304486839287636,0.7123747987294103,0.6908581790232533,0.625
151.0,0.7340873708320672,0.7322594824794261,0.7149462989281385,0.696874059831332,0.6291666666666667
152.0,0.7359109454305645,0.7347847065451791,0.7224145263245425,0.6981256641466612,0.6333333333333333
153.0,0.7449483415290361,0.7399896927532976,0.7237098429196773,0.7150525854598481,0.6375
154.0,0.748213538603087,0.7406087920130616,0.7262705847904064,0.7155730720245126,0.6416666666666667
155.0,0.7493489361446862,0.7441966980699948,0.728362597869755,0.726352495780437,0.6458333333333334
156.0,0.7538923931381629,0.7477537380734073,0.7314406953944296,0.728306081731966,0.65
157.0,0.7547123138359516,0.7479677928396845,0.7344717509408454,0.7285853419914152,0.6541666666666667
158.0,0.7577220121801445,0.7492759843719559,0.7356206633706573,0.7296426573433494,0.6583333333333333
159.0,0.7639698822947156,0.7520538339519316,0.7360600215958727,0.7350943084656363,0.6625
160.0,0.7643490890847235,0.7567282484938489,0.7483538854781739,0.7419031746092776,0.6666666666666666
161.0,0.7667965123828852,0.7569635819741777,0.7517175111502326,0.7439533975607425,0.6708333333333333
162.0,0.7680912522857098,0.7686537034151306,0.7519355132298862,0.7488686673494809,0.675
163.0,0.7717719565811267,0.7701402733011322,0.7533159133415018,0.7575850747727578,0.6791666666666667
164.0,0.7750825290225593,0.7728443490956588,0.7548219910154216,0.7582058167784922,0.6833333333333333
165.0,0.7816238088535752,0.7733894861913849,0.7610030047945816,0.7665126795036359,0.6875
166.0,0.7839786635684356,0.7793427124673554,0.7623694613221587,0.7672987843455846,0.6916666666666667
167.0,0.7860668830284864,0.781780136839965,0.7645326773814202,0.7673354848740005,0.6958333333333333
168.0,0.7866149068591984,0.7823221724438271,0.765040980204563,0.7686773209772653,0.7
169.0,0.787024047469658,0.7841158940310227,0.7713413960945777,0.7743059810321933,0.7041666666666667
170.0,0.7949644257599764,0.7862101352216636,0.7787763641899811,0.7763176205249817,0.7083333333333334
171.0,0.7959350895374493,0.7874629633835882,0.7896140132201491,0.7763273527613094,0.7125
172.0,0.7984957097918908,0.7884929856755177,0.7956272240129016,0.7775071394338726,0.7166666666666667
173.0,0.8029061882448381,0.7944475981228726,0.8029307662598708,0.7902401324416836,0.7208333333333333
174.0,0.8048817511964411,0.7946527397239754,0.8052933660698965,0.7993315706081141,0.725
175.0,0.8067198769428435,0.795471307866354,0.8053664550510116,0.8021609753590769,0.7291666666666666
176.0,0.80729579926905,0.7970793756547552,0.8060762892998459,0.8077534893894364,0.7333333333333333
177.0,0.8126539029404463,0.8000180556189045,0.8092132444644697,0.8177537876126099,0.7375
178.0,0.817293494668049,0.8039481892254831,0.8119579923720532,0.8200059660316209,0.7416666666666667
179.0,0.8229122058339411,0.8074525323509253,0.8127898573725058,0.8286370371732633,0.7458333333333333
180.0,0.8284515182928311,0.8081791864438047,0.8171278449300545,0.834132183348733,0.75
181.0,0.8292358871429811,0.8094735665396421,0.8171557065443362,0.8352085166030183,0.7541666666666667
182.0,0.8298620050023792,0.8127811483506218,0.8210606856557424,0.8406817984888543,0.7583333333333333
183.0,0.8312995970562378,0.8182674270460586,0.8241528772727144,0.8414487189027506,0.7625
184.0,0.8354915481353914,0.8268877130537875,0.828088164169683,0.8418990438999132,0.7666666666666667
185.0,0.8371923965692656,0.8453350210246183,0.8310892067569959,0.8562646032300213,0.7708333333333334
186.0,0.8451618301553024,0.8459577089015679,0.8321521820175342,0.8611173891280572,0.775
187.0,0.845876909386933,0.8504526205960714,0.836914262648893,0.8651734407685401,0.7791666666666667
188.0,0.8469860543745006,0.8529462818528536,0.8389813610683451,0.865541028414025,0.7833333333333333
189.0,0.8479612943391093,0.8537876628352974,0.8392470350300285,0.8684792423279455,0.7875
190.0,0.8520273897608733,0.8538626306116941,0.8415505601359458,0.8801044837511088,0.7916666666666666
191.0,0.8534343440874375,0.8585405213163712,0.8447918812886315,0.8833068092579249,0.7958333333333333
192.0,0.8608977490328809,0.8594870316164358,0.846615177196675,0.884109764299983,0.8
193.0,0.8630835978854391,0.8621690082646741,0.8487268867987225,0.886679461425015,0.8041666666666667
194.0,0.8636337400739845,0.8621848608401399,0.8569897887319662,0.8891903027802007,0.8083333333333333
195.0,0.869455958498853,0.8630033449078163,0.8701633038849447,0.8893407546381051,0.8125
196.0,0.869806538878268,0.867642127611827,0.8714810817060895,0.8898953651488444,0.8166666666666667
197.0,0.8771138206824534,0.8707830961141135,0.8725470862138975,0.8925078291929416,0.8208333333333333
198.0,0.8777580948068057,0.8740752735888008,0.8753732655246131,0.8966590231281493,0.825
199.0,0.8785278429016528,0.8743371866535742,0.8769216744823032,0.8982863075876376,0.8291666666666667
200.0,0.8815816392744498,0.8776148976946375,0.8908850276144794,0.8988177500754734,0.8333333333333334
201.0,0.8820184522456966,0.8810983707018195,0.8964244272725647,0.9040769752972324,0.8375
202.0,0.8822207113102509,0.8823198648591832,0.897055984569489,0.9052049562931807,0.8416666666666667
203.0,0.8823002677987204,0.8839000253677946,0.9006698573849861,0.9055409897256459,0.8458333333333333
204.0,0.8837325489433957,0.8842622088825426,0.9019864131405214,0.9065234243450044,0.85
205.0,0.8895562074394477,0.8879620133139325,0.9025383534096291,0.9068186114378454,0.8541666666666666
206.0,0.8901986179833545,0.89362589483779,0.9111165358504916,0.9085258737254719,0.8583333333333333
207.0,0.8925829632890117,0.895433373450804,0.9123027410486179,0.9131060615411019,0.8625
208.0,0.8955620552334979,0.8966708341200487,0.9133624966871228,0.9134266203844669,0.8666666666666667
209.0,0.8984077889403879,0.8967044361365555,0.9149509128156642,0.9204679134311841,0.8708333333333333
210.0,0.9000650233858191,0.8986283101471608,0.9249288739154047,0.9220114960622143,0.875
211.0,0.9047661673052729,0.8988337455735091,0.9271928260875766,0.923619763135463,0.8791666666666667
212.0,0.9117868627226849,0.9100723696666031,0.9273131770690123,0.9280366222373154,0.8833333333333333
213.0,0.9180040944882925,0.911823097551415,0.9278295402168023,0.9295109337350019,0.8875
214.0,0.9183127026110491,0.916224773156729,0.9287755054929934,0.931813469163195,0.8916666666666667
215.0,0.9202925584725917,0.9247821903156381,0.9298117306363473,0.9347722202796003,0.8958333333333334
216.0,0.9220090281172943,0.9287827072305429,0.9318001023679673,0.9352082348676186,0.9
217.0,0.9232881468092907,0.9375196454395236,0.9335193248169493,0.938882319869941,0.9041666666666667
218.0,0.9260650164258726,0.9377859183976277,0.933975945206615,0.9498200135622913,0.9083333333333333
219.0,0.9341690496718891,0.9386306971752795,0.9348420656518143,0.950303944551055,0.9125
220.0,0.9385402376978221,0.9402320389923425,0.935612898815887,0.9515152986284537,0.9166666666666666
221.0,0.9415358260345211,0.9423634512502402,0.9365860418635283,0.9566299135172981,0.9208333333333333
222.0,0.9420553023337968,0.9437392562343406,0.9386647954753295,0.9571631013903323,0.925
223.0,0.9459625659287664,0.9446292219392016,0.9408473341877569,0.9582419323436133,0.9291666666666667
224.0,0.9469306074875949,0.94506567843388,0.9520221052364732,0.9619950186631532,0.9333333333333333
225.0,0.9564329555150918,0.9461865847651885,0.9524760156280335,0.9637892246288282,0.9375
226.0,0.9565265444243809,0.9490934908064653,0.957402674243661,0.9652244323611071,0.9416666666666667
227.0,0.9569565032891293,0.9542745888450794,0.9574105480945043,0.9708622887579945,0.9458333333333333
228.0,0.9641418533736906,0.955828433450779,0.9592900856010363,0.9739277179339029,0.95
229.0,0.966817266459298,0.9591244660218727,0.9599297868096337,0.9751786843863818,0.9541666666666667
230.0,0.9684073473570732,0.9621895812054401,0.9620026493736816,0.9766295318913341,0.9583333333333334
231.0,0.9696873145167377,0.9625781818644044,0.9645778604632474,0.9775644370780504,0.9625
232.0,0.9698276388038666,0.964130404281914,0.9656148623151966,0.9817906552446537,0.9666666666666667
233.0,0.9729600981566839,0.965634649658237,0.9671931750705915,0.9880227913009202,0.9708333333333333
234.0,0.9764888139423956,0.968250353049528,0.9752797054366352,0.98984924030852,0.975
235.0,0.9802466763691255,0.968458531824576,0.9760705404352273,0.9929097876836317,0.9791666666666666
236.0,0.9814078392983789,0.9713861138136823,0.9938325742205526,0.9957888965900209,0.9833333333333333
237.0,0.9860528206807302,0.979777300643467,0.9942660623109282,0.99758259027331,0.9875
238.0,0.9868821303993796,0.9834880545654614,0.9953324119993009,0.9985316366596263,0.9916666666666667
239.0,0.9977296534770864,0.9937169834984736,0.9978073686930586,0.9986455225019082,0.9958333333333333
240.0,1.0,1.0,1.0,1.0,1.0
241.0,1.0012657912890561,1.000745761515511,1.0003805162895474,1.0019039304308717,1.0041666666666667
242.0,1.0053998911739508,1.0013208283964956,1.0008593388142786,1.0021088858425204,1.0083333333333333
243.0,1.0135794308963433,1.0034355761548615,1.0010923642093537,1.0031144602306081,1.0125
244.0,1.0189634909292309,1.0075883184284522,1.004956219667859,1.0035709062944962,1.0166666666666666
245.0,1.0205922376762744,1.0218545496245388,1.0124230454240286,1.0078539007462786,1.0208333333333333
246.0,1.0227142037176615,1.024481082130858,1.0131700574584739,1.0079631648413685,1.025
247.0,1.029267752279626,1.0281099093982915,1.013582208732821,1.0090955841280878,1.0291666666666666
248.0,1.0297998107736717,1.0300018046002692,1.0196703624765526,1.0094307225383363,1.0333333333333334
249.0,1.0338596464114735,1.0305401277657371,1.0230040800418165,1.0134377027956867,1.0375
250.0,1.0344032069181552,1.0357310289239765,1.0284549422511102,1.014255652868105,1.0416666666666667
251.0,1.0432478012608801,1.036538652529659,1.0298666014272697,1.0157710120270826,1.0458333333333334
252.0,1.0447523275543407,1.039016383300494,1.0443301834025167,1.0172923002199852,1.05
253.0,1.0453493961333375,1.043955557587957,1.045901417221916,1.0217961382021834,1.0541666666666667
254.0,1.0461327968760263,1.0456974203338008,1.0525235948953358,1.0224156898465953,1.0583333333333333
255.0,1.0476567516205995,1.054584567625322,1.053949638074035,1.022564938665126,1.0625
256.0,1.0561488517474888,1.056959636024196,1.0576384348170904,1.0250215824936306,1.0666666666666667
257.0,1.0580143212861848,1.0607207210237037,1.0584905094873802,1.0370537923661691,1.0708333333333333
258.0,1.061223761267093,1.063116624112716,1.059026638171787,1.03783047265044,1.075
259.0,1.0712243622715178,1.0683858397018038,1.0597123637012071,1.0415360950735775,1.0791666666666666
260.0,1.0754359852608277,1.0690595723853833,1.0619131537123785,1.0424748683844893,1.0833333333333333
261.0,1.081618166245767,1.0814173326235934,1.0630900077971688,1.0459597205200166,1.0875
262.0,1.083864470077728,1.084419832424729,1.0660516705144467,1.0489966888737694,1.0916666666666666
263.0,1.090274565111605,1.0909899373355956,1.0679363125690629,1.0517111466528124,1.0958333333333334
264.0,1.094907943032269,1.097152004096953,1.0704476920568535,1.0519833922039108,1.1
265.0,1.0978955264119155,1.0981845900886869,1.0761294495364775,1.0521151937146869,1.1041666666666667
266.0,1.1067378306269506,1.0994679817878927,1.0765272574177402,1.0558096828190437,1.1083333333333334
267.0,1.1103618683109,1.10070981415444,1.0773113522575668,1.059786174616447,1.1125
268.0,1.1202560954555432,1.101779382914821,1.0791471034292197,1.0762806055391965,1.1166666666666667
269.0,1.1204794030932388,1.1069479300404261,1.0815608876913447,1.0774424415442891,1.1208333333333333
270.0,1.1218676464440043,1.1102873888450082,1.08324169204899,1.080363205233519,1.125
271.0,1.1229340988255825,1.1107345243825655,1.0849569866198991,1.0818914432509972,1.1291666666666667
272.0,1.1279309664520258,1.122812944033237,1.0871369200076122,1.0853371232279123,1.1333333333333333
273.0,1.1309519653299058,1.124715329045156,1.0888221461484466,1.085834646734596,1.1375
274.0,1.132451726315456,1.1265143519492375,1.0899869695336817,1.0900157434948918,1.1416666666666666
275.0,1.1334448835174467,1.1302423736524443,1.0978571094958345,1.0917257538120368,1.1458333333333333
276.0,1.1376522328245624,1.1331252197901904,1.1008356488370907,1.0944053681437915,1.15
277.0,1.138580508062232,1.1440428663446245,1.1021705062675768,1.0957118326564417,1.1541666666666666
278.0,1.1396627876854768,1.1481259722310448,1.1036724309575647,1.0974764040329694,1.1583333333333334
279.0,1.1535372389326102,1.1486718211747655,1.1064992922491519,1.1016845873148118,1.1625
280.0,1.1536724186042198,1.1496987544136852,1.1075900507378762,1.1048085375888823,1.1666666666666667
281.0,1.154975521128092,1.1507680427515194,1.1098729682332578,1.1115023386579608,1.1708333333333334
282.0,1.1589951972188184,1.1538408828499325,1.1146577575611964,1.112642136988872,1.175
283.0,1.1620455114587125,1.1551152596147785,1.1163091553251439,1.1161294314898718,1.1791666666666667
284.0,1.1697166178007743,1.1569077947686304,1.1205691091782335,1.120533153019167,1.1833333333333333
285.0,1.1723376644005434,1.158132520492974,1.1284109333104875,1.1251671753795902,1.1875
286.0,1.1731761585998803,1.1621888204289617,1.1296526716360076,1.1288555735896937,1.1916666666666667
287.0,1.1738038643694892,1.1633329254663327,1.147540346329659,1.1288587472387095,1.1958333333333333
288.0,1.175930446598833,1.1775476531114168,1.147845364997295,1.1305313765800282,1.2
289.0,1.1898559278580112,1.1817650373071098,1.153060005802935,1.1322507016423196,1.2041666666666666
290.0,1.1919287112251788,1.1930055917478026,1.1584511761218264,1.1443448449966922,1.2083333333333333
291.0,1.1956149311190691,1.194953278101459,1.1608137759318522,1.1448863190920253,1.2125
292.0,1.1972849134645978,1.197427776201726,1.162237568498491,1.1467333517490643,1.2166666666666666
293.0,1.1974950317084674,1.200369008494792,1.165763368563596,1.1487640649838238,1.2208333333333334
294.0,1.1988492244168614,1.2042985585621768,1.1676156380580676,1.1583443578602033,1.225
295.0,1.1994855518428085,1.2093201174043193,1.172989321527523,1.1598538745192362,1.2291666666666667
296.0,1.200430627516882,1.2107706990887386,1.1772694654290936,1.1600719531808366,1.2333333333333334
297.0,1.2034246092864658,1.211028620078414,1.1797004481294981,1.1641065609140866,1.2375
298.0,1.2043148444833378,1.2151579153254572,1.1845929174793628,1.164588735326604,1.2416666666666667
299.0,1.2138247356091403,1.2200250272681772,1.1878259894617271,1.1683381487370348,1.2458333333333333
300.0,1.2228972305705115,1.2273706993375915,1.1891813822149084,1.1695096706767054,1.25
301.0,1.223665858252351,1.2329900247862422,1.189530553176891,1.1707297497626663,1.2541666666666667
302.0,1.2263772293561885,1.233268984597007,1.1897378944348247,1.1813425430000246,1.2583333333333333
303.0,1.227436299778903,1.236310463522399,1.1903809847297628,1.1816666820796218,1.2625
304.0,1.229176314208121,1.2397861789334625,1.1913441347708986,1.183410845873375,1.2666666666666666
305.0,1.2329238694156708,1.2401017770873084,1.1915793888000754,1.1871964796612002,1.2708333333333333
306.0,1.2330184535556445,1.2421278208305029,1.192647269145028,1.1943841963698913,1.275
307.0,1.2422345634987428,1.2424769744242459,1.1927876774294175,1.1947349478928695,1.2791666666666666
308.0,1.2444963775387863,1.2432000383825836,1.1976612562052789,1.1947538669669988,1.2833333333333334
309.0,1.2448992564883368,1.2584435437773749,1.1989506183586873,1.2160353384017288,1.2875
310.0,1.2452328055974176,1.2599586009111232,1.2044495808970341,1.2349287581947666,1.2916666666666667
311.0,1.247537745578368,1.2641700764459114,1.2116094863968774,1.2369124806827552,1.2958333333333334
312.0,1.2511100029695168,1.2781666192706227,1.216943354274895,1.2430383943085255,1.3
313.0,1.2540283603242794,1.2841997132156489,1.2250304236194118,1.2435526321028565,1.3041666666666667
314.0,1.2600467713394226,1.2884538472020826,1.226347364052593,1.2506944642486508,1.3083333333333333
315.0,1.2668769716457058,1.29164787276829,1.2275503302781718,1.252274315815553,1.3125
316.0,1.2703842055237586,1.2920023808236971,1.2301601535798186,1.260650889060071,1.3166666666666667
317.0,1.273114835767662,1.2923083653335923,1.2353045622493966,1.2613478553948858,1.3208333333333333
318.0,1.2752761588981347,1.3081891324550736,1.262659315217888,1.2722955224689743,1.325
319.0,1.2800365159688198,1.3088295966054466,1.2656266596670815,1.2738473174331981,1.3291666666666666
320.0,1.2806390984862859,1.3158641236922906,1.2695577450738391,1.273941767374701,1.3333333333333333
321.0,1.2820973853995459,1.3163295142452736,1.2717442241063277,1.2786158124416422,1.3375
322.0,1.2984278214770697,1.3198296279878357,1.2721463372630688,1.2828968449107696,1.3416666666666666
323.0,1.30951126499071,1.3232468730929308,1.273408967287761,1.2857875902502842,1.3458333333333334
324.0,1.313707131798933,1.3280100287259056,1.2747273046755512,1.2888917576809422,1.35
325.0,1.3144158965539534,1.3367227086186888,1.2848981183742052,1.2901999355673175,1.3541666666666667
326.0,1.3171602101831938,1.336739094797591,1.2864186142348155,1.2938164656655975,1.3583333333333334
327.0,1.3213537855953712,1.3386398483420425,1.3079549470310385,1.2963469233975031,1.3625
328.0,1.330002047301231,1.342148393771269,1.3117080189669907,1.298643903207113,1.3666666666666667
329.0,1.3394027993166524,1.3424009333415503,1.3176700943912403,1.3008703489605717,1.3708333333333333
330.0,1.3403916489124623,1.3424648202580531,1.3194525997905675,1.3021213154130507,1.375
331.0,1.3435534020827957,1.342656683350752,1.3209502176213532,1.3046832958374288,1.3791666666666667
332.0,1.3472232843054812,1.344188555343152,1.326683821073701,1.3108017086204686,1.3833333333333333
333.0,1.3560703279119912,1.3475994998982883,1.3281189560236486,1.3108992875034913,1.3875
334.0,1.3602939471509752,1.3509055310792215,1.3310043605063824,1.3181818673458194,1.3916666666666666
335.0,1.3736317220655871,1.35837679604566,1.3317545956400851,1.3191387432950297,1.3958333333333333
336.0,1.3752923093807476,1.3596334460327826,1.3321532729361942,1.328683002866031,1.4
337.0,1.378331379481769,1.3612219111132215,1.3394433276148792,1.330307130105785,1.4041666666666666
338.0,1.379009274686218,1.364947912478516,1.3400517144061677,1.3304777046256802,1.4083333333333334
339.0,1.3851354338893735,1.3673887873367225,1.3444910404235992,1.3317073675011515,1.4125
340.0,1.403155749371837,1.3800057242049855,1.3467090598190248,1.3359438181179375,1.4166666666666667
341.0,1.4162666529432917,1.3932794158981288,1.3608844632686594,1.3366130784876347,1.4208333333333334
342.0,1.41806661919406,1.407491906040863,1.3657134526883066,1.3389851894915328,1.425
343.0,1.423665540198314,1.408862610566477,1.3692720632865532,1.3489385140702252,1.4291666666666667
344.0,1.4262006001749934,1.4136241889951557,1.372343891961334,1.350032161883065,1.4333333333333333
345.0,1.4418791450627755,1.4146243903625653,1.3898715898553256,1.3586214345684064,1.4375
346.0,1.442232827714685,1.4247735917876674,1.3995068246182336,1.367794783920583,1.4416666666666667
347.0,1.4423434452408248,1.4249741947794248,1.4148743338481407,1.3818950906219791,1.4458333333333333
348.0,1.4491802919734558,1.4300900298967592,1.424999056920104,1.3900489468711137,1.45
349.0,1.4534266471584636,1.4334172833517633,1.4305161697831006,1.3984128986589794,1.4541666666666666
350.0,1.454158385062092,1.451981025847986,1.435189642938153,1.4019812866092853,1.4583333333333333
351.0,1.456138217637577,1.4638258493209286,1.4387107707522373,1.4092059281996647,1.4625
352.0,1.4629144726262149,1.4666910357884566,1.4389609459140864,1.4092835367625611,1.4666666666666666
353.0,1.4673808521331646,1.4674368158549391,1.4444098369817993,1.4109161911848807,1.4708333333333334
354.0,1.473708254068215,1.4711715121578315,1.4473434073386355,1.4135125277525966,1.475
355.0,1.4785302411842833,1.4852780768609972,1.4531157770537055,1.427830932011669,1.4791666666666667
356.0,1.4808050126630978,1.4868484456034043,1.4678367992722918,1.4332993438824977,1.4833333333333334
357.0,1.4822189746989416,1.4948559155365972,1.4704302443159074,1.4419515659077915,1.4875
358.0,1.489628847679566,1.5009098815311037,1.4770367664801551,1.445329235875661,1.4916666666666667
359.0,1.4987002612398497,1.5124252571562635,1.495184182817502,1.4464081145384513,1.4958333333333333
360.0,1.503551417942444,1.5200774543254376,1.4965109135839283,1.4524850669310092,1.5
361.0,1.5050843631749602,1.5207008611024595,1.5091002100834618,1.4593762102692918,1.5041666666666667
362.0,1.521307511033977,1.5325273664058272,1.5109951741731984,1.4686723244597444,1.5083333333333333
363.0,1.5266483867665892,1.5378155083292573,1.5205355242805683,1.469334165184068,1.5125
364.0,1.5300956479490346,1.5418134159294288,1.5218135431961795,1.4762210180371584,1.5166666666666666
365.0,1.5302929707201727,1.5489548467433907,1.5243403356549146,1.4841438406554102,1.5208333333333333
366.0,1.5310418542370832,1.5580414372788292,1.5246930319445535,1.4850474277934107,1.525
367.0,1.5348276814132926,1.5620293096918847,1.5288347315560675,1.4951579441346987,1.5291666666666666
368.0,1.5359062489533728,1.5644915385389946,1.5289739930538306,1.5000551991812725,1.5333333333333334
369.0,1.5361608162872018,1.5714804490669305,1.5474749623086006,1.5025172107705003,1.5375
370.0,1.538284202061933,1.5782160940365293,1.5479231347324722,1.5051623682245532,1.5416666666666667
371.0,1.5408834310664856,1.5808444062125102,1.5513469517434306,1.5067746996818547,1.5458333333333334
372.0,1.5416618261966062,1.5819225913988537,1.5539917297911943,1.5079301181912725,1.55
373.0,1.55606881308753,1.588433293710557,1.5655230980082893,1.510001215453848,1.5541666666666667
374.0,1.5596721913341707,1.6005393987750407,1.5679686871009928,1.5115691233314952,1.5583333333333333
375.0,1.5699792838974902,1.6021587010179716,1.5727141246794232,1.511725143704939,1.5625
376.0,1.5855368230431655,1.60416459214648,1.5739743539642663,1.512886147037795,1.5666666666666667
377.0,1.5968838401361738,1.6176699180169554,1.5863339685574631,1.5148189761137631,1.5708333333333333
378.0,1.5985013233187257,1.6195059147910873,1.5890911689642646,1.516588744225342,1.575
379.0,1.6068192024344283,1.6197248898893248,1.5915031906697032,1.5169658707458562,1.5791666666666666
380.0,1.6185761538622758,1.620352816556472,1.5956062523113304,1.5191689181781418,1.5833333333333333
381.0,1.6361131044484134,1.629460056697297,1.6012143733082966,1.5194880047627606,1.5875
382.0,1.6412210993247203,1.6302343577395217,1.612533350433177,1.5212932721264691,1.5916666666666666
383.0,1.642685008461696,1.6324036818581595,1.6292836476548218,1.5350401826704454,1.5958333333333334
384.0,1.647619141949345,1.6381329061818672,1.6347446316763492,1.544023182027416,1.6
385.0,1.6523001820785506,1.656957610161993,1.6449537467370539,1.5525365689851336,1.6041666666666667
386.0,1.6567118658958613,1.6595113037705613,1.648547728998372,1.5573318496161401,1.6083333333333334
387.0,1.6646319307378816,1.660928600523201,1.6493386421914993,1.5577962512281582,1.6125
388.0,1.66711341669168,1.670575533264731,1.655149248980198,1.5656289971314976,1.6166666666666667
389.0,1.667764903102498,1.6742614533717144,1.658058989364071,1.5658699022709852,1.6208333333333333
390.0,1.6788653141642995,1.676500746861214,1.6669188079836348,1.5666805923639666,1.625
391.0,1.6886143001398366,1.6808408310054044,1.670638508671142,1.5834130187292648,1.6291666666666667
392.0,1.6923194850284202,1.6813440183195434,1.6825843283988031,1.601226631310747,1.6333333333333333
393.0,1.6987898229668112,1.6831091936615528,1.688755811168699,1.6028657095937073,1.6375
394.0,1.7121490587692407,1.6892139274373859,1.6982514680546277,1.6082533718837273,1.6416666666666666
395.0,1.717190209900307,1.6892561351059412,1.7054622267010697,1.6268996221294194,1.6458333333333333
396.0,1.7223190171009595,1.6903514879332233,1.7092158523058256,1.6270166823199477,1.65
397.0,1.7243190300273539,1.6933739754995332,1.7129317459414213,1.6417313716588648,1.6541666666666666
398.0,1.7335511250203641,1.6954677068132473,1.7198252963558165,1.6550884439960118,1.6583333333333334
399.0,1.7389224992514034,1.7130722296950753,1.7249707670141965,1.665691221919717,1.6625
400.0,1.7405375870439685,1.7137008004968628,1.7326183052318789,1.6769864243081032,1.6666666666666667
401.0,1.7489963993209352,1.725001969724646,1.733703354800581,1.6807828740243407,1.6708333333333334
402.0,1.7537398333285037,1.7373154878189458,1.7348522672303923,1.689737386562516,1.675
403.0,1.7553009035688538,1.7486624613302126,1.7411515123412906,1.7055690587945127,1.6791666666666667
404.0,1.7567022971493613,1.7490138676593632,1.7457698197015052,1.7058746459514793,1.6833333333333333
405.0,1.7573714322898808,1.7490198799442622,1.748683064350513,1.7096817707875653,1.6875
406.0,1.7614260010143719,1.7663757072964803,1.7517683704938012,1.7156490537549556,1.6916666666666667
407.0,1.773979225115541,1.7696351067858227,1.7828299149767157,1.7212745595015548,1.6958333333333333
408.0,1.7784078043866112,1.7709829188815043,1.7886287652076696,1.7234729379868385,1.7
409.0,1.787826141480619,1.7725866460037438,1.7899052458700881,1.727362321728118,1.7041666666666666
410.0,1.7909220658185216,1.7778755590106317,1.798324657151824,1.7282738487953047,1.7083333333333333
411.0,1.7980722431680314,1.786160284204989,1.8062850594736521,1.7284766974954373,1.7125
412.0,1.7989579972484688,1.7870362193930633,1.8109621514016732,1.7326883856883617,1.7166666666666666
413.0,1.7997069444133111,1.7879647167991188,1.8141503751826662,1.7399018784100928,1.7208333333333334
414.0,1.8015253215522924,1.7909225146263785,1.8165129749926923,1.7536069244850458,1.725
415.0,1.8060330361920707,1.821679152116719,1.8179871837443333,1.7570612524188276,1.7291666666666667
416.0,1.8363304800817182,1.8223310387277654,1.8290803693416622,1.7699602630771152,1.7333333333333334
417.0,1.836365027896938,1.8319166536285056,1.8337551965565717,1.7710368071757716,1.7375
418.0,1.8518085600897802,1.83556418446661,1.8646379371689668,1.7766063132799101,1.7416666666666667
419.0,1.8605654852708442,1.8362195483643882,1.8680266664753762,1.7862451225496245,1.7458333333333333
420.0,1.872953327956395,1.843906242794618,1.8800975466296896,1.7870044195344998,1.75
421.0,1.8854092444613921,1.8454898574844183,1.890325705512292,1.8059076631982807,1.7541666666666667
422.0,1.8891205916660565,1.874439071722439,1.8911390688794345,1.8097118106965584,1.7583333333333333
423.0,1.8951528217121487,1.890717946955693,1.8939176048857627,1.8236955336636156,1.7625
424.0,1.8952344426098238,1.8941610818416685,1.8963818960265968,1.8313001981307286,1.7666666666666666
425.0,1.8985477544943108,1.906036271447156,1.9009130657457984,1.8426224470465475,1.7708333333333333
426.0,1.906405512101478,1.9078694108715797,1.9189029424443453,1.8574440892301247,1.775
427.0,1.962971593965258,1.9180096533294653,1.9330315078100229,1.8635242219260744,1.7791666666666666
428.0,1.9694260474582057,1.9218308848342989,1.959449638849828,1.8827522501523482,1.7833333333333334
429.0,2.027817194271742,1.9350681177501616,1.9618068177527896,1.8930565299199522,1.7875
430.0,2.059269604503706,1.9471177537082278,1.9686274007604305,1.903253703582781,1.7916666666666667
431.0,2.064015179537255,1.9496612238479112,1.9697763131902422,1.9160408567384153,1.7958333333333334
432.0,2.099499804861376,1.971898634194857,1.9790656108273688,1.9191923001242186,1.8
433.0,2.115805321415823,1.988613889598665,1.998117581833352,1.9368774674372145,1.8041666666666667
434.0,2.1265449180848566,1.9985312679205185,2.006337088759245,1.9412926184599633,1.8083333333333333
435.0,2.1301029449684035,2.011689268159884,2.007315582235588,1.9502804158826113,1.8125
436.0,2.1740446646711034,2.019732087438232,2.026444815825784,1.9822368483163184,1.8166666666666667
437.0,2.1751834515594934,2.0350138438331675,2.0286780888437153,1.991021660129281,1.8208333333333333
438.0,2.1790272139213887,2.056368610142326,2.0307166407954207,2.005464027502811,1.825
439.0,2.1901011886227026,2.101841953781504,2.0308899713993482,2.009024951650152,1.8291666666666666
440.0,2.201640185761551,2.1279906218202522,2.0419074025980604,2.010511281836511,1.8333333333333333
441.0,2.2033412634427463,2.1390730880410644,2.0675777538832456,2.0319480169089097,1.8375
442.0,2.210579418231867,2.143016541825428,2.0754679099262727,2.0401481570692286,1.8416666666666666
443.0,2.2114079768962718,2.1588803754445,2.089006900197687,2.0469810920850384,1.8458333333333334
444.0,2.2226687109608565,2.1895440565721564,2.08940390906441,2.048688533661388,1.85
445.0,2.2332515320653115,2.204082783569153,2.0976459092435222,2.059673771349522,1.8541666666666667
446.0,2.252718937746617,2.2053826128174814,2.102573385837166,2.082995170280268,1.8583333333333334
447.0,2.265255651074766,2.215136402601237,2.113815302687309,2.10841326622826,1.8625
448.0,2.272772376648356,2.220634729263116,2.1144034156498526,2.112001943177449,1.8666666666666667
449.0,2.2780690394964562,2.2249922503983295,2.1542293530933296,2.1254964449605502,1.8708333333333333
450.0,2.283296112603905,2.263770411443212,2.20924003009828,2.153755336564723,1.875
451.0,2.299554155714322,2.2802625181790828,2.2099238979298628,2.1679584505637743,1.8791666666666667
452.0,2.3428875912775,2.306531337623464,2.22052659872128,2.1762695475581206,1.8833333333333333
453.0,2.352712445565005,2.3102924226229713,2.2216427533517797,2.1857098133879616,1.8875
454.0,2.382633555690086,2.3294981867247926,2.230808647929267,2.229042997821334,1.8916666666666666
455.0,2.429426968342581,2.341992127486443,2.2369818291303005,2.2298750531289606,1.8958333333333333
456.0,2.4693157589888575,2.3519545019225827,2.2421395983257533,2.246104233982396,1.9
457.0,2.4755045950398173,2.40648750692793,2.2442121103232733,2.267862067352842,1.9041666666666666
458.0,2.5113933874490857,2.4449400383839723,2.255528251379298,2.27953457049657,1.9083333333333334
459.0,2.521103224089898,2.457175668193714,2.2631647445500067,2.3036691744169953,1.9125
460.0,2.5212034882751864,2.468987518043755,2.2637212567699225,2.314518346672612,1.9166666666666667
461.0,2.5829366608169044,2.5074813544834442,2.287289157478925,2.3485637985426915,1.9208333333333334
462.0,2.603066264057761,2.5111228004983497,2.302856627932811,2.3562947969439176,1.925
463.0,2.6450768109246585,2.542197100518374,2.3717230140508114,2.37942927814005,1.9291666666666667
464.0,2.653142677063641,2.54845489848083,2.444756895304862,2.4008142344492014,1.9333333333333333
465.0,2.659467380279508,2.5548139876201192,2.4847587635025947,2.404304599739219,1.9375
466.0,2.6624316219418986,2.6095190199955494,2.515532898031381,2.40574079053662,1.9416666666666667
467.0,2.6809031894130535,2.6152482443192566,2.528197531292214,2.445817192422746,1.9458333333333333
468.0,2.6962611880389633,2.6509821637842377,2.5524311819764596,2.4774256319963732,1.95
469.0,2.729253053405239,2.7109295438185925,2.6040313688588497,2.501162733272408,1.9541666666666666
470.0,2.8656862977018505,2.7131790821612474,2.692107990478896,2.5031622671115015,1.9583333333333333
471.0,2.890405750269447,2.7160485973153845,2.7077382632038547,2.5073854995522304,1.9625
472.0,2.925167052323,2.761216055954634,2.735328828128339,2.572387641834127,1.9666666666666666
473.0,3.003280551814085,2.7834486769016404,3.036502301222495,2.613643018279839,1.9708333333333334
474.0,3.112169271189546,2.8749041405276006,3.0498918647415896,2.835731896409033,1.975
475.0,3.155430127928619,2.8801922277643626,3.08673794859274,2.9025166788275856,1.9791666666666667
476.0,3.158235112007588,2.887213239895423,3.211011891239776,2.9889433793622375,1.9833333333333334
477.0,3.2015077546258555,2.900127714793873,3.2180561911903256,3.314551510762149,1.9875
478.0,3.345171275791025,2.9802556477640514,3.441929014700031,3.3207617044242093,1.9916666666666667
479.0,3.567778975881118,3.3857196587240472,3.4573964607661334,3.3883285878959035,1.9958333333333333

